The Milky Way Project MOBStIRS: Parametrizing Infrared Stellar-Wind Bow Shock Morphologies with Citizen Science

Mass-loss influences stellar evolution, especially for massive stars with strong winds. Stellar wind bow shock nebulae driven by Galactic OB stars can be used to measure mass-loss rates ($\dot{M}$). The standoff distance ($R_{0}$) between the star and the bow shock is set by momentum flux balance between the stellar wind and the surrounding interstellar medium (ISM). We created the Milky Way Project: MOBStIRS (Mass-loss rates for OB Stars driving IR bow Shocks) using the online Zooniverse citizen science platform. We enlisted several hundred students to measure $R_0$ and two other projected shape parameters for 764 cataloged IR bow shocks. MOBStIRS incorporated 1528 JPEG cutout images produced from Spitzer GLIMPSE and MIPSGAL survey data. Measurements were aggregated to compute shape parameters for each bow shock image deemed high-quality by participants. The average statistical uncertainty on $R_0$ is $12.5\%$ but varies from ${<}5\%$ to ${\sim}40\%$ among individual bow shocks, contributing significantly to the total error budget of $\dot{M}$. The derived nebular morphologies agree well with (magneto)hydrodynamic simulations of bow shocks driven by the winds of OB stars moving at $V_a = 10-40~km~s^{-1}$ with respect to the ambient interstellar medium (ISM). A systematic correction to $R_0$ to account for viewing angle appears unnecessary for computing $\dot{M}$. Slightly more than half of MOBStIRS bow shocks are asymmetric, which could indicate anisotropic stellar winds, ISM clumping on sub-pc scales, time-dependent instabilities, and/or misalignments between the local ISM magnetic field and the star-bow shock axis.

==> master-citizenscience_data.07.29.csv <==
Bowshock #,Subject Name,N_CS,Frac. Yes,R0 (pre),R0 (CS),sigma_R0,R90,sigma_R90,Rc,sigma_Rc,O+F,Asym.,planitude,sigma_planitude,alatude,sigma_alatude
1,G000.1169-00.5703,34,0.85,26.4,27.77,4.61,33.35,4.46,33.9,3.12,2,0,1.22,0.23,1.2,0.26
4,G001.2588-00.0780,22,0.77,10.2,11.81,1.14,15.87,1.59,16.86,1.22,2,0,1.43,0.17,1.34,0.19
5,G003.5118-00.0470,19,0.74,8.6,9.29,0.56,11.44,2,14.43,1.96,2,0,1.55,0.23,1.23,0.23
6,G003.7391+00.1425,23,0.7,3.9,6.15,0.79,7.24,1.43,10.22,1.1,2,0,1.66,0.28,1.18,0.28
7,G003.8417-01.0440,26,0.58,12.6,11.13,1.57,14.57,2.83,15,2.2,1,-99,1.35,0.27,1.31,0.31
8,G004.3087+00.2222,25,0.92,10.1,11.02,0.91,16.26,0.71,16.68,1.73,2,0,1.51,0.2,1.48,0.14
9,G004.7315-00.3875,25,0.84,10.1,11.94,0.8,13.52,0.67,15.96,1.68,2,0,1.34,0.17,1.13,0.09
11,G005.5941+00.7335,16,0.88,7.6,9.35,1.07,14.06,0.92,16.18,2.31,2,1,1.73,0.32,1.5,0.2
14,G006.2977-00.2012,21,0.57,24,29.96,1.94,24.98,4.05,30.15,3.55,1,-99,1.01,0.14,0.83,0.15
15,G006.3600-00.1846,17,0.82,5.5,7.44,0.49,11.16,1.58,11.24,0.7,2,0,1.51,0.14,1.5,0.23
16,G006.8933+00.0743,34,0.76,29,26.54,1.09,38.17,1.68,40.3,4.64,2,0,1.52,0.19,1.44,0.09
18,G008.3690+00.0239,41,0.98,27,25.49,1.17,40.2,2.72,44.27,3.08,2,0,1.74,0.14,1.58,0.13
19,G009.0177+00.1410,39,0.95,9.1,11.66,0.89,13.85,1.06,13.93,1.42,2,0,1.19,0.15,1.19,0.13
20,G009.6852-00.2025,11,1,8.3,11.1,0.44,11.81,0.54,13.16,0.46,1,-99,1.19,0.06,1.06,0.06
21,G010.1395-00.0350,32,0.78,10,11.73,1.48,17.28,2.18,17.02,1.28,2,0,1.45,0.21,1.47,0.26
23,G010.2414-00.5411,9,0.78,5.6,7.44,1.22,7.4,0.92,8.74,1.29,1,-99,1.17,0.26,0.99,0.2
24,G010.3576+00.1878,18,0.67,6.1,8.29,1.74,9.31,1.41,12.8,1.38,2,1,1.54,0.36,1.12,0.29
25,G010.5863-00.4140,15,0.67,7.8,8.23,1.47,17.1,4.43,20.35,2.04,2,0,2.47,0.51,2.08,0.65
26,G011.0709-00.5437,56,0.93,8.2,8.6,0.76,11.55,1.01,12.27,1.39,2,0,1.43,0.21,1.34,0.17
27,G011.1189-00.5784,31,0.61,6.3,7.54,0.9,9.04,0.79,9.88,1,2,1,1.31,0.21,1.2,0.18
28,G011.6548+00.4943,42,0.86,13.4,13.79,0.9,23.56,1.45,29.1,3.06,2,0,2.11,0.26,1.71,0.15
29,G011.9160+00.7043,16,0.56,9.2,8.06,2.23,10.47,3.02,12.55,2.76,1,-99,1.56,0.55,1.3,0.52
31,G012.0200+00.8194,9,0.67,23.4,21.65,1.07,34.83,4.8,40.44,2.67,1,-99,1.87,0.15,1.61,0.24
33,G012.3661-00.1518,22,0.86,13.1,12.1,1.68,17.15,1.5,17.63,0.79,2,0,1.46,0.21,1.42,0.23
34,G012.6748+00.6519,16,0.81,4.1,7.33,0.63,11.23,1.5,9.37,0.85,2,1,1.28,0.16,1.53,0.24
35,G012.6765+00.6898,25,0.84,10.7,10.65,1.82,13.71,2.45,14.37,1.14,2,0,1.35,0.25,1.29,0.32
36,G012.8263-00.1278,40,0.9,7.5,9.05,0.87,11.42,1.25,13.12,1.3,2,0,1.45,0.2,1.26,0.18
38,G013.2387+00.2138,15,0.8,5.1,7.07,0.9,7.78,1.37,9.41,0.54,2,0,1.33,0.19,1.1,0.24
40,G013.5120+00.2378,25,0.92,7.5,11.52,1.42,16.69,2.27,17.21,1.74,2,0,1.49,0.24,1.45,0.27
42,G013.7085-00.2417,10,0.7,4.4,5.49,2.22,8.26,2.11,10.82,3.22,1,-99,1.97,0.99,1.5,0.72
44,G014.3151+00.1319,7,0.71,20.1,21.4,0.69,30.11,3.95,21.82,6.48,1,-99,1.02,0.3,1.41,0.19
45,G014.3196-00.1376,8,0.63,4.3,5.77,0.6,8.3,1.47,9.21,0.79,1,-99,1.6,0.22,1.44,0.3
46,G014.4703-00.6427,13,0.69,14.7,13.77,2.98,14.98,2.47,21.74,3.42,1,-99,1.58,0.42,1.09,0.3
47,G014.5184+00.2255,20,0.95,9.9,11.94,2.23,14.66,4.4,14.87,2.27,2,1,1.25,0.3,1.23,0.43
48,G014.6202+00.8992,21,0.57,6.7,11.51,3.16,15.95,4.58,21.79,2.49,2,0,1.89,0.56,1.39,0.55
49,G014.6528-00.3700,22,0.77,6.1,8.29,0.73,11.34,1.37,15.02,1.15,2,1,1.81,0.21,1.37,0.2
50,G014.6719-00.4770,48,0.77,7.2,9.32,1.55,14.34,1.76,16.4,2.15,2,1,1.76,0.37,1.54,0.32
55,G015.2253+00.3578,8,0.88,18,20.2,3.17,23.89,3.98,26.53,1.28,1,-99,1.31,0.22,1.18,0.27
57,G015.3315-00.3692,15,0.73,5.3,6.3,1.18,11.55,2.67,12.14,0.98,1,-99,1.93,0.39,1.83,0.55
58,G015.3322-00.2538,18,0.72,6.5,9.77,2.72,13.49,3.9,11.41,1.42,2,0,1.17,0.36,1.38,0.55
59,G015.8313-00.7623,19,0.79,4.7,6.75,0.63,11,0.73,11.65,0.79,2,0,1.73,0.2,1.63,0.19
60,G016.4391-00.8109,19,1,9.7,11.13,1.71,14.49,4.12,16.96,3.86,2,0,1.52,0.42,1.3,0.42
61,G016.8118+00.6679,39,0.72,23.1,22.44,1.55,28.42,2.42,27.42,2.63,2,0,1.22,0.14,1.27,0.14
65,G016.9278+00.6323,17,0.53,4.2,6.1,2.28,10.83,3.29,10.23,2.83,1,-99,1.68,0.78,1.78,0.86
67,G017.0826+00.9744,20,0.75,7.5,8.47,0.99,11.67,1.86,14,1.81,1,-99,1.65,0.29,1.38,0.27
69,G017.2748-00.4885,46,0.63,7.6,7.76,1.09,10.93,1.75,13.31,2.09,2,0,1.71,0.36,1.41,0.3
71,G017.8231+00.4343,16,0.75,5.2,6.17,0.63,7.73,0.6,11.34,0.69,2,0,1.84,0.22,1.25,0.16
72,G018.2660-00.2988,16,0.75,15.2,16.29,3.05,18.34,2.68,25.27,2.75,1,-99,1.55,0.34,1.13,0.27
73,G018.3242-00.9253,20,0.6,7.1,9.4,1.69,12.85,0.9,15.19,1.6,2,0,1.62,0.34,1.37,0.26
74,G018.5647-00.5084,8,0.75,5,5.5,0.49,7.06,1.56,8.74,1.88,1,-99,1.59,0.37,1.28,0.31
75,G018.6445-00.6650,8,0.63,2.8,4.9,0.89,5.51,0.89,6.48,1.51,1,-99,1.32,0.39,1.12,0.27
76,G018.9724+00.3004,22,0.91,22.1,25.17,1.61,45.62,3.01,50.87,4.66,2,0,2.02,0.23,1.81,0.17
77,G019.0322+00.4252,8,0.88,6.9,10.1,1.36,13.24,3.58,11.44,1.72,1,-99,1.13,0.23,1.31,0.4
78,G019.0965-00.7074,20,0.7,6.5,7.25,0.84,9.16,1.6,11.03,1.22,2,0,1.52,0.24,1.26,0.26
79,G019.3616+00.4490,11,0.55,5.6,6.69,2.31,8.22,2.61,9.62,2.11,1,-99,1.44,0.59,1.23,0.58
81,G019.7211-00.2822,14,0.79,3.1,4.26,0.54,6.15,0.85,6.11,0.97,1,-99,1.43,0.29,1.44,0.27
83,G019.8107+00.0965,19,0.95,5.6,5.94,0.91,9.64,1,11.04,2.33,1,-99,1.86,0.48,1.62,0.3
85,G019.8414+00.0494,23,0.74,6,8.87,0.98,14.11,1.37,12.62,1.27,2,0,1.42,0.21,1.59,0.23
89,G021.3962-00.6159,15,0.67,4.1,4.73,0.87,5.86,0.98,5.88,1.33,1,-99,1.24,0.36,1.24,0.31
90,G021.4977-00.4628,10,0.6,6.1,6.6,1.36,11.14,1.91,10.47,1.67,1,-99,1.59,0.41,1.69,0.45
91,G021.5562+00.2488,19,0.79,7.4,9.24,0.47,12.37,1.92,14.13,1.38,2,0,1.53,0.17,1.34,0.22
92,G021.7243-00.1543,21,0.81,6.6,6.85,1.31,7.63,1.04,9.6,1.16,2,1,1.4,0.32,1.11,0.26
93,G022.0817+00.5951,11,0.64,5.2,7.38,1.5,8.16,1.91,12.23,1.33,1,-99,1.66,0.38,1.11,0.34
94,G022.2601+00.6640,19,0.84,10.8,11.56,0.7,11.57,0.87,13.7,1.49,2,0,1.18,0.15,1,0.1
97,G022.4494+00.6869,25,0.64,5.8,7.15,0.85,8.9,0.95,10.74,0.97,2,0,1.5,0.22,1.24,0.2
98,G022.4699+00.1069,12,0.75,3.8,5.96,1.54,8.26,2.9,9.47,2.33,1,-99,1.59,0.57,1.39,0.6
99,G022.9084-00.0552,12,0.58,17.7,13.17,5.89,20,3.01,19.29,1.63,1,-99,1.46,0.67,1.52,0.72
100,G023.0958+00.4411,48,0.79,6.7,7.18,0.65,8.36,1.54,8.69,1.35,2,0,1.21,0.22,1.16,0.24
103,G023.7793-00.7918,9,0.56,3.4,5.49,0.47,5.92,1.47,5.9,0.51,1,-99,1.07,0.13,1.08,0.28
104,G023.8120+00.7307,20,0.8,6.3,9.76,0.5,13.55,1.47,19.81,2.51,2,1,2.03,0.28,1.39,0.17
106,G023.9064-00.2380,12,0.75,2.9,4.95,1.27,6.32,1.48,8.59,0.75,1,-99,1.74,0.47,1.28,0.44
108,G024.0810+00.1233,14,0.64,9.6,11.81,2.41,15.08,3.53,15.1,2.32,1,-99,1.28,0.33,1.28,0.4
110,G024.1368+00.4279,21,0.86,19.7,22.55,1.76,36.81,2.84,39.92,3.5,2,0,1.77,0.21,1.63,0.18
111,G024.2512+00.7906,24,0.83,58,58.58,2.8,63.33,6.71,64.49,3.18,2,0,1.1,0.08,1.08,0.13
112,G024.2720+00.0767,27,0.74,6.5,7.69,0.78,11.98,1.07,15.62,1.55,2,0,2.03,0.29,1.56,0.21
113,G025.4379-00.3288,26,0.81,7.5,8.3,1.27,11.95,2.22,13.01,1.82,2,0,1.57,0.33,1.44,0.35
114,G024.5665+00.9295,16,0.81,6.7,8.88,0.72,13.63,3.41,14.68,1.18,2,1,1.65,0.19,1.53,0.4
115,G024.6990+00.1167,19,0.74,6.5,6.53,1,8.98,1.2,11.09,1.71,2,1,1.7,0.37,1.37,0.28
116,G024.9069+00.4487,20,0.75,4.9,6.58,0.56,7.35,1.09,10.5,0.81,2,0,1.6,0.18,1.12,0.19
117,G025.2496+00.3842,26,0.69,4.1,6.56,0.73,9.91,1.5,12.45,1.4,2,1,1.9,0.3,1.51,0.28
119,G025.4439+00.2619,11,0.64,7.5,10.32,0.91,14.81,1.88,13.39,1.87,1,-99,1.3,0.21,1.44,0.22
120,G025.4535-00.1837,16,0.75,5.2,7.07,0.88,9.15,0.86,9.33,0.89,2,0,1.32,0.21,1.29,0.2
122,G025.7870+00.3100,13,0.54,5.5,7.7,0.93,10.64,1.64,10.42,2.07,1,-99,1.35,0.31,1.38,0.27
126,G026.6435-00.0209,25,0.72,6.8,9.73,0.75,10.74,1.83,12.51,0.89,2,0,1.29,0.14,1.1,0.21
127,G027.2536+00.2532,21,0.95,14.4,15.45,1,26.12,3.38,29.16,1.66,2,1,1.89,0.16,1.69,0.24
128,G027.2833-00.1444,19,0.84,6.5,8.64,1.53,11.52,1.34,13.92,1.42,2,1,1.61,0.33,1.33,0.28
129,G027.3338+00.1784,35,0.86,11.2,13.09,1.47,18.1,1.53,19.69,1.84,2,1,1.5,0.22,1.38,0.19
131,G027.9931-00.4249,24,0.75,5,5.93,0.44,8.99,1.08,9.77,1.01,2,0,1.65,0.21,1.51,0.21
132,G028.0372-00.1213,25,0.68,14.2,13.68,1.19,17,1.51,15.14,1.14,2,0,1.11,0.13,1.24,0.15
133,G028.1433+00.1542,20,0.7,13,12.2,1.67,18.72,2.64,22.25,2.01,2,0,1.82,0.3,1.53,0.3
135,G028.4787-00.0056,16,0.69,8.2,10.74,2.22,14.35,6.15,15,4.07,1,-99,1.4,0.48,1.34,0.64
136,G028.5028-00.0343,13,0.77,3.1,3.14,0.65,6.41,0.3,6.26,1.31,2,0,1.99,0.59,2.04,0.43
137,G028.6301+00.2363,12,0.75,8.8,8.94,1.76,13.22,1.89,13.28,2.13,1,-99,1.49,0.38,1.48,0.36
138,G028.7070+00.1066,21,0.62,4.5,5.79,0.63,8.12,0.93,9.54,1.07,2,0,1.65,0.26,1.4,0.22
139,G028.7214-00.3922,24,0.63,3.8,5.52,0.61,6.83,0.68,7.75,0.84,2,0,1.41,0.22,1.24,0.19
140,G028.7574-00.2740,12,0.75,5.7,8.37,0.99,9.41,2.05,11.99,1.08,1,-99,1.43,0.21,1.12,0.28
141,G028.8045+00.2375,8,0.63,11.3,16.14,5.05,16.2,4.38,17.53,4.81,1,-99,1.09,0.45,1,0.41
144,G029.1883+00.5550,19,0.79,7.1,9.15,0.93,12.48,1.51,13.94,1.32,2,0,1.52,0.21,1.36,0.22
145,G029.7810-00.2176,21,0.71,6.7,7.37,1.42,10.05,0.87,11.89,1.43,2,0,1.61,0.37,1.36,0.29
146,G030.0488+00.1790,16,0.69,11.9,11.33,1,16.33,3.02,26.35,2.01,2,0,2.33,0.27,1.44,0.3
148,G030.3745+00.0252,20,0.8,10,7.69,0.73,13.37,1.32,16.1,1.52,2,0,2.09,0.28,1.74,0.24
150,G030.6077-00.6233,41,0.76,11.5,12.1,1.78,18.98,1.37,18.64,1.89,2,1,1.54,0.28,1.57,0.26
151,G030.8694-00.1031,29,0.66,6.3,10.93,1.14,14.4,2.99,20.72,2.28,2,0,1.89,0.29,1.32,0.31
153,G031.0836-00.2126,25,0.64,9.7,9.55,0.49,10.59,1.17,13.14,1.25,2,0,1.38,0.15,1.11,0.13
155,G031.4566+00.3937,20,0.75,6.7,8.61,1.17,11.43,1.56,13.68,1.37,2,1,1.59,0.27,1.33,0.26
156,G031.4842+00.4546,19,0.95,8.5,10.02,0.88,12.23,1.04,14.84,1.57,2,0,1.48,0.2,1.22,0.15
157,G031.5390-00.1113,14,0.57,4.5,4.9,0.28,6.77,0.54,7.91,1.02,1,-99,1.61,0.23,1.38,0.14
159,G031.6770+00.1775,18,0.67,7.5,10.55,1.38,14.45,1.42,14.38,2.04,2,0,1.36,0.26,1.37,0.22
160,G031.8412+00.1875,8,1,6.7,11.49,1.68,13.02,0.71,16.35,1.39,1,-99,1.42,0.24,1.13,0.18
161,G031.8695-00.3187,12,0.75,4.6,6.36,0.87,8.56,0.67,8.11,0.87,1,-99,1.28,0.22,1.35,0.21
162,G031.9082-00.3435,8,0.75,3.6,5.23,0.63,8.06,1.21,8.58,0.7,1,-99,1.64,0.24,1.54,0.3
165,G032.0177-00.4999,42,0.64,8.6,9.14,1.18,12.97,1.56,13.87,1.64,2,0,1.52,0.27,1.42,0.25
166,G032.1157+00.0576,14,0.71,5.4,7.65,1.18,10.42,2.08,14.7,3.73,1,-99,1.92,0.57,1.36,0.34
168,G032.6755+00.2023,9,0.78,5.6,8.19,2.49,11.22,1.77,11.49,2.66,1,-99,1.4,0.54,1.37,0.47
172,G032.9702-00.2758,6,0.67,3,4.57,2.17,6.61,2.24,9.56,1.05,1,-99,2.09,1.02,1.45,0.84
173,G032.9844-00.5468,36,0.67,3.6,3.15,0.78,7.19,0.91,12.1,1.44,2,0,3.84,1.05,2.28,0.63
174,G033.1983-00.0107,7,0.57,11.5,13.73,1.82,14.79,2.3,17.04,1.3,1,-99,1.24,0.19,1.08,0.22
175,G033.4619+00.0732,20,0.95,13.2,12.77,0.86,22.73,1.89,21.75,1.73,2,0,1.7,0.18,1.78,0.19
177,G034.1278-00.0007,20,0.85,16.2,15.82,1.39,21.98,1.87,22.06,1.59,2,0,1.4,0.16,1.39,0.17
179,G034.4337-00.0722,10,0.6,5.8,8.68,3.35,15.01,5.08,16.67,2.22,1,-99,1.92,0.78,1.73,0.89
181,G034.5407+00.0597,22,0.64,4.1,6.22,0.63,8.34,1.21,8.68,1.2,2,0,1.4,0.24,1.34,0.24
183,G034.7527-00.2934,23,0.7,16.8,18.11,2.29,20.62,1.83,21.73,2.28,2,0,1.2,0.2,1.14,0.18
184,G034.7879-00.1134,7,1,10.1,10.5,2.36,12.04,2.47,12.79,0.76,1,-99,1.22,0.28,1.15,0.35
185,G034.8307-00.5197,17,0.88,15.2,15.43,2.3,20.17,1.68,23.31,3.17,2,0,1.51,0.31,1.31,0.22
190,G035.3342-00.1143,9,0.67,3.8,7.1,0.96,7.96,1.09,9.11,1.42,1,-99,1.28,0.27,1.12,0.22
191,G035.3454+00.0083,16,0.88,11.5,12.48,0.72,15.23,1.04,16.42,1.05,2,0,1.32,0.11,1.22,0.11
192,G035.5199-00.8758,24,0.83,22.2,20.61,2.17,29.61,3.12,33.49,2.11,2,0,1.62,0.2,1.44,0.21
193,G035.5959-00.0288,19,0.63,10.7,11.08,1.81,21.79,2.83,25.07,1.48,2,0,2.26,0.39,1.97,0.41
194,G035.8210-00.4463,11,0.55,6.1,8.34,2.19,9.86,2.58,11.55,3.13,1,-99,1.39,0.52,1.18,0.44
196,G036.1893-00.1705,20,0.8,15.9,15.63,1,22.42,2.39,20.84,2.56,2,1,1.33,0.18,1.43,0.18
197,G036.2865+00.7233,6,0.67,16.4,17.26,3.72,23.56,4.71,41.77,6.75,1,-99,2.42,0.65,1.37,0.4
199,G037.1750-00.4461,8,0.88,20.9,19.02,2.66,28.97,4.44,36.12,2.96,1,-99,1.9,0.31,1.52,0.32
200,G037.2793-00.7766,32,0.72,9.3,10.13,0.94,12.97,1.77,15.05,1.26,2,1,1.48,0.19,1.28,0.21
202,G037.6235+00.3532,23,0.87,14.9,18.24,1.26,22.22,1.99,26.59,3.09,2,0,1.46,0.2,1.22,0.14
204,G037.6475-00.3821,7,0.57,4.1,6.11,0.72,11.38,2.41,7.96,1.08,1,-99,1.3,0.23,1.86,0.45
205,G037.7584+00.1233,9,0.78,5.5,7.04,0.56,10.03,1.28,10.24,1.65,1,-99,1.45,0.26,1.42,0.21
206,G037.9798-00.2701,10,0.7,8.1,9.55,1.65,11.59,2.38,12.56,2.19,1,-99,1.32,0.32,1.21,0.33
207,G038.0177-00.3971,11,0.73,5.4,5.21,0.74,6.85,1.34,9.71,2.72,1,-99,1.87,0.59,1.32,0.32
208,G038.1254+00.1293,33,0.64,6.5,9.91,1.2,13.07,1.69,16.31,1.7,2,0,1.65,0.26,1.32,0.23
209,G038.1499+00.9112,17,0.76,24,25.61,1.47,24.13,2.1,30.25,2.2,1,-99,1.18,0.11,0.94,0.1
210,G038.2354+00.3249,17,0.53,2.5,3.52,0.48,5.95,0.5,5.66,0.89,1,-99,1.61,0.33,1.69,0.27
211,G038.9414-00.7446,16,0.94,6.6,8.54,0.48,10.59,1.24,13.96,1.26,2,0,1.63,0.17,1.24,0.16
213,G039.1574-00.0317,23,0.7,7.1,10.6,0.76,13.01,2.56,15.56,1.34,2,1,1.47,0.16,1.23,0.26
215,G039.4470-00.0674,24,0.75,11.6,12.15,1.12,14.07,2.68,16.56,1.41,2,0,1.36,0.17,1.16,0.25
216,G039.4551+00.5530,17,0.88,7.7,12.77,0.77,18.51,3.32,22.39,1.6,2,1,1.75,0.16,1.45,0.27
217,G039.9449+00.6920,12,0.75,9.3,14.84,1.58,18.98,6.93,22.15,2.1,1,-99,1.49,0.21,1.28,0.49
218,G040.1095-00.2757,27,0.67,6.3,7.63,0.51,9.99,1.05,12.46,0.98,2,0,1.63,0.17,1.31,0.16
221,G041.0816-00.4178,15,0.93,14.3,15.5,1.25,19.18,2.73,26.99,3.24,2,0,1.74,0.25,1.24,0.2
224,G041.5357+00.0349,17,0.53,4.1,5.99,0.97,6.74,1.46,10.53,3.11,1,-99,1.76,0.59,1.13,0.3
225,G041.5496+00.0975,11,0.73,6.5,8.58,1.85,12.05,1.84,13.17,2.54,1,-99,1.54,0.44,1.4,0.37
227,G042.1998-00.2268,9,1,9.5,13.59,1.03,9.93,2.77,18.98,3.77,1,-99,1.4,0.3,0.73,0.21
228,G042.2264-00.0622,12,0.83,6.5,9.14,0.91,19.02,0.7,24.53,1.68,2,1,2.68,0.32,2.08,0.22
230,G042.5231+00.4272,17,0.76,19.5,20.06,1.03,24.07,1.93,27.72,2.96,2,0,1.38,0.16,1.2,0.11
231,G043.7709+00.0659,18,0.72,9,11.47,0.61,17.96,2.87,24.77,3.71,2,0,2.16,0.34,1.57,0.26
232,G044.0940-00.0241,22,0.68,9.7,13.69,1.18,13.6,1.63,17.83,1.76,2,1,1.3,0.17,0.99,0.15
233,G044.1658+00.0926,11,0.73,8.9,10.56,0.63,11.18,1.42,14.69,2.09,1,-99,1.39,0.21,1.06,0.15
235,G044.3027+00.2988,20,0.75,4.2,5.59,0.46,7.71,0.64,10.03,1.93,2,1,1.79,0.37,1.38,0.16
236,G044.4100-00.3132,18,0.67,15.1,18.18,2.13,22.86,3.81,33.56,2.63,2,1,1.85,0.26,1.26,0.26
237,G044.5388-00.2303,9,0.56,4.5,7.63,1.79,7.32,0.7,13.74,1.8,1,-99,1.8,0.48,0.96,0.24
238,G045.1952+00.7420,26,0.73,16,16.33,2.05,18.23,2.89,20.31,2.79,2,0,1.24,0.23,1.12,0.23
239,G045.2527-00.4751,21,0.67,5.4,7.74,1.59,8.02,1.1,9.41,1.53,2,0,1.22,0.32,1.04,0.26
242,G046.0291-00.0961,15,0.6,5.3,6.72,0.72,8.3,1.92,9.26,1.84,1,-99,1.38,0.31,1.23,0.31
243,G046.0408-00.0858,15,0.67,5.9,7.15,1.07,10.1,0.82,16.25,1.89,1,-99,2.27,0.43,1.41,0.24
246,G046.4224-00.6803,13,0.54,9.6,12.5,1.55,14.63,2.68,14.1,2.12,1,-99,1.13,0.22,1.17,0.26
247,G046.7943-00.2716,22,0.82,19.6,17.75,1.8,23.58,4.17,25.82,2.08,2,1,1.45,0.19,1.33,0.27
248,G046.8518+00.8551,31,0.77,15.7,15.91,1.57,22.77,3.98,23.25,4.38,2,1,1.46,0.31,1.43,0.29
249,G046.9132+00.6113,20,0.7,10.5,12.71,1.3,11.02,1.6,16.34,2.62,1,-99,1.29,0.24,0.87,0.15
250,G047.0369+00.4063,22,0.59,7.1,9.5,3.91,9.45,3.22,11.17,2.38,2,0,1.18,0.55,1,0.53
251,G047.9265+00.1793,12,0.83,8,11.33,1.71,12.43,1.88,15.33,2.35,1,-99,1.35,0.29,1.1,0.23
252,G048.0957-00.1993,7,0.57,5.8,9.17,0.51,9.64,1.44,12.91,2.42,1,-99,1.41,0.27,1.05,0.17
253,G048.1377-00.0752,10,0.8,9.7,12.07,0.96,17.99,1.99,21,2.25,1,-99,1.74,0.23,1.49,0.2
254,G048.1582-00.1792,10,0.7,4,4.91,0.83,6.45,1.1,8.59,1.65,1,-99,1.75,0.45,1.31,0.31
256,G048.5581+00.4767,15,0.8,25.1,27.79,2.65,31.76,3.07,41.55,6.32,1,-99,1.5,0.27,1.14,0.16
257,G048.6208+00.3858,12,0.67,6.6,7.47,0.95,8.33,1.72,10.89,1.36,1,-99,1.46,0.26,1.11,0.27
259,G049.0422-00.2350,16,0.69,9.5,14.71,1.57,16.2,3.56,23.47,1.48,2,0,1.6,0.2,1.1,0.27
260,G049.1639-00.0766,10,0.7,15.7,14.33,4.08,15.88,1.16,22.96,2.08,1,-99,1.6,0.48,1.11,0.33
261,G049.2969-00.4489,8,0.63,10,13.23,1.23,14.35,3.25,15.23,1.7,1,-99,1.15,0.17,1.08,0.27
262,G049.4683-00.2527,19,0.84,9.2,10.58,0.97,17.4,2.18,21.03,1.64,2,0,1.99,0.24,1.64,0.26
264,G049.7065-00.1722,18,0.72,18.1,15.97,1.52,23.05,3.04,33.34,1.94,2,0,2.09,0.23,1.44,0.23
265,G049.7115+00.1867,14,0.57,5.9,6.92,0.46,6.74,1.02,9.93,2.24,1,-99,1.43,0.34,0.97,0.16
267,G049.8425-00.0165,11,0.55,7.1,11.89,2.24,9.91,2.62,14.94,1.33,1,-99,1.26,0.26,0.83,0.27
269,G050.2425-00.4959,19,0.74,7.3,9,1.08,10.62,1.25,13.39,1.07,2,0,1.49,0.21,1.18,0.2
270,G050.3075+00.5216,20,0.65,7.6,9.32,1.24,11.03,1.68,13.71,1.86,2,0,1.47,0.28,1.18,0.24
271,G050.3547+00.0477,37,0.76,38.9,35,4.2,40.52,4.15,42.55,3.33,2,0,1.22,0.17,1.16,0.18
273,G050.9625+00.8940,23,0.7,19.5,25.75,1.83,29.8,3.16,32.11,1.76,2,0,1.25,0.11,1.16,0.15
274,G050.9884+00.1581,7,0.71,21.9,21.92,4.17,27.74,2.9,22.97,1.66,1,-99,1.05,0.21,1.27,0.27
275,G051.4152-00.6768,20,0.65,12.6,17.02,2.28,18.89,2.46,19.13,2.42,2,0,1.12,0.21,1.11,0.21
278,G052.7682+00.3332,15,0.53,3,4.24,1.04,6.77,0.99,6.49,1.16,1,-99,1.53,0.46,1.6,0.46
281,G053.3358+00.9002,13,0.62,11.7,12.28,2.44,16.63,3.37,15.1,0.93,1,-99,1.23,0.26,1.35,0.38
282,G053.4178+00.0990,44,0.66,11.3,14.32,1.34,18.05,3.22,20.7,2.04,2,1,1.45,0.2,1.26,0.25
283,G054.0569-00.0879,15,0.67,6.3,9.94,2.41,13.66,1.68,17.42,1.56,2,0,1.75,0.45,1.37,0.37
284,G054.1757+00.6873,15,0.53,4.9,5.88,0.56,6.29,1.45,9.31,1.41,1,-99,1.58,0.28,1.07,0.27
285,G054.3278+00.9448,21,0.62,23.6,25.43,2.39,27.57,2.84,35.32,4.6,1,-99,1.39,0.22,1.08,0.15
286,G054.4222+00.0045,11,0.55,6.7,11.56,2.27,9.53,3.17,12.54,2.04,1,-99,1.09,0.28,0.82,0.32
287,G054.7838+00.8745,20,0.55,4.6,9.37,1.6,9.02,1.21,15.78,2.32,1,-99,1.69,0.38,0.96,0.21
288,G055.3208+00.3365,22,0.64,10.7,11.76,1.06,13.18,0.95,14.44,1.37,1,-99,1.23,0.16,1.12,0.13
292,G056.5717-00.8290,29,0.76,43,50.25,8.8,65.72,16.11,68.88,8.77,2,1,1.37,0.3,1.31,0.39
293,G056.8920+00.8745,9,0.56,5.2,6.45,2.44,10.06,0.63,10.05,1.77,1,-99,1.56,0.65,1.56,0.6
294,G057.0235+00.2542,24,0.71,4.5,7.19,1.02,7.59,1.56,10.75,0.96,2,0,1.5,0.25,1.06,0.26
295,G057.9600+00.5684,21,0.62,5.5,6.26,0.86,7.74,0.92,10.44,1.35,1,-99,1.67,0.31,1.24,0.23
297,G058.5379+00.6691,11,0.82,9.6,12.09,4.28,14.08,4.67,15.47,3.4,1,-99,1.28,0.53,1.16,0.57
301,G060.1250+00.1193,11,0.64,9.6,15.51,5.55,18.77,5.99,21.64,5.21,1,-99,1.4,0.6,1.21,0.58
306,G060.9757-00.3439,31,0.55,10.8,13.67,3.41,14.21,1.7,21.59,4.23,1,-99,1.58,0.5,1.04,0.29
307,G061.1417-00.8954,9,0.56,3.8,7.63,1.11,9.11,0.98,9.91,1.31,1,-99,1.3,0.25,1.19,0.22
316,G064.7555+00.2914,25,0.84,16.4,8.19,1.74,13.28,2.03,13.62,2,2,1,1.66,0.43,1.62,0.42
415,G298.5657+0.0650,23,0.87,4.6,5.98,0.68,9.06,0.61,10.3,1.17,2,1,1.72,0.28,1.51,0.2
417,G298.6498+00.2675,13,1,4.7,5.14,0.55,9.25,0.83,9.39,1.33,1,-99,1.83,0.32,1.8,0.25
419,G298.6808-00.4511,16,0.81,4,5.71,0.26,7.37,0.54,7.05,0.64,2,0,1.23,0.13,1.29,0.11
421,G298.7089+00.0060,14,0.79,13.7,15.34,0.39,20.09,1.37,21.29,0.83,2,0,1.39,0.06,1.31,0.1
423,G299.3319-00.1178,11,0.55,4.1,4.25,1.2,5.42,1.82,6.99,1.4,1,-99,1.64,0.57,1.27,0.56
424,G299.9597+00.8134,25,0.88,10.2,10.23,0.74,12.72,1.23,13.71,1.09,2,0,1.34,0.14,1.24,0.15
426,G300.2528-00.0334,27,0.81,17,16.2,1.11,24.26,4.17,23.44,2.21,2,1,1.45,0.17,1.5,0.28
427,G300.6153-00.8292,22,0.82,6.4,7.38,0.72,13.13,2.24,14.82,1.11,2,0,2.01,0.25,1.78,0.35
428,G301.1070-00.1728,21,0.57,2.5,5.56,0.85,9.25,1.38,12.36,2.13,1,-99,2.22,0.51,1.66,0.36
429,G301.4963+00.1299,10,0.6,4,6.57,0.77,9.5,1.52,12.13,2.11,1,-99,1.85,0.39,1.45,0.29
430,G301.6493+00.7960,31,0.84,5.4,7.21,1.17,10.66,1.53,13.01,1.95,2,0,1.8,0.4,1.48,0.32
433,G302.8545+00.0651,22,0.77,8.1,11.13,0.92,12.92,1.72,12.77,1.43,2,0,1.15,0.16,1.16,0.18
434,G302.9854+00.5812,11,0.91,10.7,12.72,0.62,13.31,1.51,15.46,2.6,1,-99,1.22,0.21,1.05,0.13
435,G303.0882-00.9647,20,0.6,3.3,5.15,0.73,7.06,1.55,7.87,0.88,2,0,1.53,0.28,1.37,0.36
436,G303.9369-00.3414,23,0.96,15.6,14.78,0.72,17.33,1.01,19.4,1.53,2,0,1.31,0.12,1.17,0.09
439,G304.7086-00.8356,14,0.93,19.6,17.31,1.29,23.94,2.08,30.29,4.4,1,-99,1.75,0.29,1.38,0.16
440,G304.8585-00.0200,31,0.94,8.7,11.4,0.96,17.16,2.05,18.73,1.76,2,0,1.64,0.21,1.5,0.22
442,G305.7952+00.1583,6,0.67,40.5,43.55,2.87,52.26,7.15,67.57,4.38,1,-99,1.55,0.14,1.2,0.18
443,G305.8554-00.1277,16,0.63,3.5,6.19,1.54,6.85,1.89,7.44,1.36,1,-99,1.2,0.37,1.11,0.41
446,G306.0015+00.2657,5,1,16.8,13.66,2.54,26.25,4.03,24.61,3.95,1,-99,1.8,0.44,1.92,0.46
447,G306.1628+00.0050,8,0.88,20.7,20.57,0.34,36.89,0.54,36.4,3.26,1,-99,1.77,0.16,1.79,0.04
448,G306.5992-00.2284,23,0.74,11.1,9.77,0.58,13.86,0.97,14.48,1.35,2,0,1.48,0.16,1.42,0.13
449,G306.6682+00.4638,22,0.55,8.5,10.16,1.73,16.59,3.95,16.94,2.96,1,-99,1.67,0.41,1.63,0.48
451,G306.7395-00.1134,16,0.56,4.7,7.86,1.61,13.01,1.75,13.99,3.41,1,-99,1.78,0.57,1.65,0.4
452,G306.8330+00.3865,18,0.78,17.5,18.09,1.15,21,2.28,22.22,1.83,2,1,1.23,0.13,1.16,0.15
453,G306.8895+00.6519,32,0.88,14.6,15.7,0.99,23.1,1.56,23.87,1.74,2,0,1.52,0.15,1.47,0.14
454,G307.0222-0.0487,22,0.68,4.5,6,0.75,7.36,0.82,8.7,1.02,2,0,1.45,0.25,1.23,0.21
456,G307.6153-00.5257,19,0.79,7.7,8.83,0.72,12.16,1.78,15,1.12,2,0,1.7,0.19,1.38,0.23
457,G307.6157+00.9294,12,0.67,16,14,1.8,23.4,1.41,29.74,5.44,1,-99,2.12,0.48,1.67,0.24
458,G307.6299-00.1886,17,0.94,15.2,14.92,0.73,24.66,1.87,28.85,2.32,1,-99,1.93,0.18,1.65,0.15
459,G307.6313-00.1736,15,0.8,8.7,8.31,0.87,12.79,2.59,13.97,3.44,1,-99,1.68,0.45,1.54,0.35
460,G307.7949+00.0010,10,0.6,6,6.06,0.79,8.13,2.1,8.17,1.63,1,-99,1.35,0.32,1.34,0.39
461,G307.9454-00.0888,24,0.75,7.9,9.68,1.13,12.42,2.05,15.47,1.99,2,0,1.6,0.28,1.28,0.26
462,G307.9706+00.0420,32,0.84,8.6,10.29,0.73,14.59,0.97,15.5,1,2,0,1.51,0.15,1.42,0.14
463,G308.0406+00.2473,23,1,15.9,15.99,1.41,20,1.58,20.64,1.36,2,0,1.29,0.14,1.25,0.15
464,G308.0703+00.2120,42,0.93,12.4,12.32,1.24,18.42,1.47,19.44,1.67,2,0,1.58,0.21,1.5,0.19
465,G308.2317-00.1784,14,0.79,5.7,7.57,0.64,8.53,0.89,9.53,0.89,2,0,1.26,0.16,1.13,0.15
466,G308.5823-00.8397,21,0.76,11.9,13.26,1.46,15.36,1.14,17.5,1.98,2,0,1.32,0.21,1.16,0.15
467,G308.5972+00.8825,30,0.97,10.4,10.22,1.26,15.78,1.27,17.14,1.47,2,0,1.68,0.25,1.54,0.23
468,G308.8795+00.1713,33,0.82,6.7,7.35,0.62,11.68,1.04,12.65,0.91,2,0,1.72,0.19,1.59,0.19
470,G309.0433+00.1349,23,0.83,7.8,7.92,0.42,14.71,1.07,19.02,1.54,2,1,2.4,0.23,1.86,0.17
471,G309.1094+00.2524,27,0.78,9.9,10.82,0.98,16.55,2.47,18.24,1.61,2,0,1.69,0.21,1.53,0.27
472,G309.2387+00.1048,13,1,9.8,11.83,0.82,17.26,2.09,19.26,2.42,1,-99,1.63,0.23,1.46,0.2
473,G309.2992-00.9909,26,0.69,12.9,12.82,0.86,14.37,1.77,17.74,2.28,2,0,1.38,0.2,1.12,0.16
474,G309.7667-00.6764,10,0.8,5.5,5.15,0.66,8.74,1.08,12.08,1.44,1,-99,2.35,0.41,1.7,0.3
475,G309.8545+00.4492,20,0.55,4.3,5.55,0.69,8.14,1.02,8.64,1.04,2,1,1.56,0.27,1.47,0.26
477,G309.9112+00.3762,9,0.78,12.2,12.52,1.51,15.34,1.51,21.01,2.45,1,-99,1.68,0.28,1.23,0.19
479,G310.6158+00.1669,25,0.8,9.5,11.37,0.91,15.64,1.59,17.43,1.37,2,0,1.53,0.17,1.38,0.18
482,G310.8417+00.0021,23,0.7,4.2,4.73,0.44,6.75,0.91,7.66,0.65,2,0,1.62,0.2,1.43,0.23
484,G310.8823-00.0738,12,0.67,11.6,10.69,0.91,19.86,2.39,18.79,1.89,1,-99,1.76,0.23,1.86,0.27
485,G310.9854+00.4204,26,0.85,18,16.05,1.32,30.02,2.87,34.25,4.1,2,0,2.13,0.31,1.87,0.24
486,G311.0863-00.0397,22,0.64,39,38.36,2.71,47.93,3.12,55.55,4.32,2,0,1.45,0.15,1.25,0.12
487,G311.1169+00.3837,27,0.63,9,10.4,1.05,11.56,1.35,12.03,1.86,2,0,1.16,0.21,1.11,0.17
488,G311.1490+00.7378,23,0.78,5.5,6.66,0.76,9.49,1.33,10.58,1.07,2,1,1.59,0.24,1.43,0.26
489,G311.1657+00.0448,30,0.87,41,42.88,4.06,56.26,6.47,54.25,4.65,2,0,1.27,0.16,1.31,0.2
490,G311.4677+00.1021,22,0.73,7.2,7.58,0.63,9.73,0.95,10.89,0.94,2,0,1.44,0.17,1.28,0.16
491,G311.8184+00.0568,10,0.9,20,23.27,2.1,27.51,1.53,28.44,1.86,1,-99,1.22,0.14,1.18,0.13
492,G311.9670-00.0467,18,0.78,11.6,11.27,1.31,15.75,3.25,16.01,3.03,2,0,1.42,0.32,1.4,0.33
493,G311.9977+00.1321,20,0.95,7.5,10.1,1.99,13.06,1.99,15.37,1.55,2,0,1.52,0.34,1.29,0.32
494,G312.4748-00.4075,9,0.89,4.6,6.67,0.64,11.74,3.1,15.22,2.48,1,-99,2.28,0.43,1.76,0.49
495,G312.5728+00.4015,11,0.73,8.1,9.95,0.99,15.23,3.06,15.09,4.42,1,-99,1.52,0.47,1.53,0.34
496,G312.7845-00.5339,7,0.57,8.1,12.02,3.59,18.91,4.55,25.14,1.38,1,-99,2.09,0.64,1.57,0.6
498,G313.2935+00.2231,9,0.56,4.9,5.79,1.91,8.37,1.8,10.47,2.9,1,-99,1.81,0.78,1.45,0.57
499,G313.4116-00.1941,23,0.91,4.6,5.2,0.4,9.69,1.86,12.43,1.37,2,1,2.39,0.32,1.86,0.38
500,G313.5262+00.0318,11,0.55,5.3,6.4,1.4,8.67,2.1,9.33,2.42,1,-99,1.46,0.49,1.36,0.44
501,G313.5875+00.5914,20,0.6,4.2,7.97,1.28,9.78,1.03,8.27,0.86,2,0,1.04,0.2,1.23,0.24
503,G313.8157-00.7748,10,0.8,7.8,9.57,0.74,11.66,0.89,13.47,2,1,-99,1.41,0.24,1.22,0.13
504,G313.8279+00.2205,15,0.87,10.2,12.57,2.92,12.93,1.3,18.7,2.48,2,0,1.49,0.4,1.03,0.26
505,G314.6248-00.2847,27,0.81,22,24.63,4.6,32.64,5.8,33.53,3.63,2,0,1.36,0.29,1.33,0.34
506,G314.6326+00.0995,32,0.81,8,8.96,0.65,12.72,0.94,13.55,1.57,2,0,1.51,0.21,1.42,0.15
507,G314.7562-00.6627,23,0.91,5.2,6.29,0.74,10.63,1.8,12.58,1.5,2,0,2,0.33,1.69,0.35
508,G315.1084-00.8389,16,0.63,5.7,6.6,1.19,11.76,1.23,10.05,1.26,1,-99,1.52,0.33,1.78,0.37
509,G315.3719+00.6043,33,0.82,67,64.02,6.12,84.35,7.05,99,8.14,2,0,1.55,0.19,1.32,0.17
510,G315.8313+00.1055,26,0.96,13.8,14.17,0.75,17.47,1.57,19.65,1.74,2,0,1.39,0.14,1.23,0.13
511,G315.9218-00.3423,10,1,12.1,13.26,1.18,30.61,1.81,28.51,5.92,1,-99,2.15,0.49,2.31,0.25
512,G316.0532-00.3488,37,0.78,5.6,8.14,0.63,11.97,1.22,13.35,1.13,2,0,1.64,0.19,1.47,0.19
513,G316.1541-00.7578,14,0.57,7.1,9.66,0.6,10.98,1.71,12.65,3.13,1,-99,1.31,0.33,1.14,0.19
515,G316.4755-00.0539,29,0.79,29,34.41,2.02,61.77,3.86,58.11,3.68,2,1,1.69,0.15,1.8,0.15
517,G316.5611-00.3164,24,0.67,21.2,23.47,1.77,50,2.22,51.37,5.93,2,1,2.19,0.3,2.13,0.19
519,G316.7102+00.4342,17,0.88,5.1,7.26,0.37,9.36,0.62,9.87,0.63,2,1,1.36,0.11,1.29,0.11
520,G317.2454-00.1862,31,0.61,24,23.04,2.21,34.3,3.24,34.08,3.14,2,0,1.48,0.2,1.49,0.2
521,G317.5186-00.6302,19,0.79,14.2,16.11,1.43,32.23,3.4,37.68,3.85,2,0,2.34,0.32,2,0.28
522,G317.7044-00.8668,6,0.83,4.9,5.8,1.68,10.93,0.95,12.7,2.83,1,-99,2.19,0.8,1.88,0.57
523,G317.7156-00.1977,9,0.56,4.1,6.16,1.03,7.33,1.42,7.76,0.73,1,-99,1.26,0.24,1.19,0.3
524,G317.8924+00.0216,12,0.83,2.9,3.82,1.02,4.99,1.1,7.02,1.7,1,-99,1.84,0.66,1.31,0.45
525,G317.9471-00.7936,16,0.69,4.6,7.08,0.77,7.63,1.17,8.61,1.16,2,0,1.22,0.21,1.08,0.2
526,G317.9599-00.2576,13,0.69,3.9,7.22,3.38,9.54,2.88,9.91,2.27,1,-99,1.37,0.71,1.32,0.74
527,G318.2180-00.5269,16,0.94,29,25.3,3.15,50.93,6.94,50.09,8.41,2,1,1.98,0.41,2.01,0.37
528,G318.3497-00.6972,14,0.86,7,9.17,1.64,14.23,5.37,12.13,4.83,1,-99,1.32,0.58,1.55,0.65
529,G319.2440-00.2348,16,0.63,6.8,9.41,0.96,11.07,2.17,12.64,1.74,2,1,1.34,0.23,1.18,0.26
530,G319.2857-00.0315,21,0.95,12.4,12.11,0.67,18.32,1.24,20.84,1.59,2,0,1.72,0.16,1.51,0.13
531,G319.4212-00.0340,12,0.58,4.2,4.59,0.64,6.62,2.06,6.27,1.06,1,-99,1.37,0.3,1.44,0.49
532,G319.4282-00.0209,19,0.74,10.4,9.37,0.56,15.28,2,15.65,1.94,2,0,1.67,0.23,1.63,0.23
534,G319.7182-00.7290,25,0.8,109,122.09,7.9,176.11,10.2,171.36,11.52,2,0,1.4,0.13,1.44,0.13
535,G319.9407+00.2825,24,0.67,2.5,4.92,1.22,7.88,1.37,9.11,1.23,2,1,1.85,0.52,1.6,0.48
536,G320.0032+00.1875,19,0.63,9.3,11.53,1.06,16.79,1.79,16.93,1.57,2,0,1.47,0.19,1.46,0.21
537,G320.2524+00.1936,18,0.89,4.1,6.09,0.79,12.63,1.55,14.99,1.21,2,0,2.46,0.37,2.07,0.37
538,G320.2688-00.5802,27,0.74,3.3,5.65,0.59,6.39,0.84,7.19,0.39,2,0,1.27,0.15,1.13,0.19
539,G320.9454-00.9267,37,0.54,5.4,8,0.91,11.27,1.23,11.75,1.82,2,0,1.47,0.28,1.41,0.22
540,G321.1198+00.1234,20,0.75,7.4,10.39,0.91,14.1,1.77,14.76,2.63,2,0,1.42,0.28,1.36,0.21
542,G322.1986+00.5183,20,0.65,144,139.68,7.75,168.03,10.38,153.12,7.71,2,0,1.1,0.08,1.2,0.1
543,G322.6676-00.8714,7,0.71,5.7,8.04,0.96,11.54,1.32,11.82,1.84,1,-99,1.47,0.29,1.43,0.24
545,G322.9148-00.6381,26,0.69,5.8,6.65,0.55,8.12,1.2,9.66,1.56,2,0,1.45,0.26,1.22,0.21
546,G324.2941-00.6151,20,0.7,4.5,6.73,1.05,8.48,1.96,8.28,1.35,2,1,1.23,0.28,1.26,0.35
548,G325.6796-00.7237,15,0.87,10.3,10.78,1.2,12.46,1.29,15.55,1.63,1,-99,1.44,0.22,1.16,0.18
549,G325.6861-00.0423,10,0.6,4.8,8.41,1.96,11.21,4.94,12.13,4.09,1,-99,1.44,0.59,1.33,0.66
550,G325.8274+00.7325,9,0.89,4.5,6.1,0.77,8.59,1.15,10.19,0.31,1,-99,1.67,0.22,1.41,0.26
553,G326.5286+00.2202,26,0.73,2.9,4.29,0.45,7.3,1.19,7.82,1.12,2,0,1.82,0.32,1.7,0.33
554,G326.5840-00.5999,27,0.67,9.2,10.39,0.98,13.56,1.23,13.99,2.19,2,1,1.35,0.25,1.31,0.17
556,G326.7577-00.5563,22,0.95,13.1,13.1,0.79,22.12,1.81,20.18,1.65,2,1,1.54,0.16,1.69,0.17
557,G327.2310-00.3377,22,0.86,6.1,8.15,1.22,12.47,1,15.93,1.7,2,1,1.95,0.36,1.53,0.26
558,G327.3793-00.4704,30,0.93,16.8,17.14,1.85,32.58,2.43,28.82,3.4,2,1,1.68,0.27,1.9,0.25
559,G327.6444-00.6323,13,0.77,9.7,10.94,0.87,15.53,1.23,17.1,0.33,2,0,1.56,0.13,1.42,0.16
560,G327.8190+00.7435,22,0.82,8.7,11.57,1.25,19.49,2.36,17.27,2.22,2,0,1.49,0.25,1.69,0.27
562,G327.9350+00.7720,22,0.73,8.7,12.27,0.91,17.3,2,17.44,1.72,2,1,1.42,0.18,1.41,0.19
563,G328.1181+00.5730,31,0.9,10.1,10.64,1.37,16.18,2.03,16.71,2.32,2,1,1.57,0.3,1.52,0.27
565,G328.1873-00.4816,25,0.84,14.5,15.1,0.83,22.44,3.53,28.36,1.89,2,1,1.88,0.16,1.49,0.25
566,G328.2845-00.5640,22,0.73,24,26.06,2.62,33,3.49,39.88,3.34,2,0,1.53,0.2,1.27,0.18
568,G328.3490+00.8984,26,0.88,5.8,6.91,0.86,7.2,1.04,7.3,1.02,2,0,1.06,0.2,1.04,0.2
569,G328.3833+00.8504,16,0.56,11.8,13.13,1.26,18.84,3.02,19.48,1.88,1,-99,1.48,0.2,1.44,0.27
571,G328.4261-00.0308,28,0.75,6.3,8.98,1.09,15.83,2.31,16.4,2.05,2,0,1.83,0.32,1.76,0.33
572,G329.2399-00.5852,7,0.57,12.6,12.33,2.23,18.98,6.09,40.23,2.8,1,-99,3.26,0.63,1.54,0.57
573,G329.8160-00.0710,7,0.57,6,7.84,1.2,10.28,1.05,9.45,0.49,1,-99,1.21,0.19,1.31,0.24
574,G329.8717-00.1302,22,0.68,8.9,12.2,0.79,12.28,1.09,15.19,0.79,2,0,1.24,0.1,1.01,0.11
577,G330.3770+00.7381,12,0.67,5,7.51,0.87,8.68,1.01,9.58,1.41,1,-99,1.27,0.24,1.16,0.19
578,G330.8447-00.0787,25,0.8,5.1,7.99,1.08,15.57,2.35,17.33,1.96,2,0,2.17,0.38,1.95,0.39
579,G330.9550+00.2328,12,0.75,4.1,5.49,0.74,5.02,1.28,8.53,2.78,1,-99,1.55,0.55,0.91,0.26
580,G331.3220-00.1755,28,0.57,10.5,10.82,1.16,11.82,2.27,14.1,1.49,2,0,1.3,0.2,1.09,0.24
582,G331.6530-00.5094,19,0.58,5,5.83,1.01,5.26,0.97,7.32,1.05,2,0,1.26,0.28,0.9,0.23
583,G331.6579+00.1308,15,0.53,5.7,9.22,1.06,13.92,2.01,15.34,1.77,1,-99,1.66,0.27,1.51,0.28
584,G331.8118-00.1512,21,0.95,13.7,15.25,2.25,19.89,1.42,19.36,1.13,2,0,1.27,0.2,1.3,0.21
585,G331.8310+00.4040,21,0.57,4.2,6.99,0.75,9.35,0.93,10.42,0.84,2,0,1.49,0.2,1.34,0.2
586,G332.0772-00.2913,8,0.88,9.3,11.4,3.69,16.02,5.05,18.77,2.04,1,-99,1.65,0.56,1.41,0.64
587,G332.2055-00.4372,25,0.84,27,24.03,1.18,29.99,1.6,30.7,2.6,2,0,1.28,0.13,1.25,0.09
588,G332.2885+00.1126,18,0.83,3.2,4.86,0.8,6.8,1.2,7.52,0.97,2,0,1.55,0.32,1.4,0.34
589,G332.4863+00.8256,27,0.96,9.5,10.23,1.16,17.29,1.98,20,2.01,2,0,1.96,0.3,1.69,0.27
590,G332.5991+00.4730,9,0.67,4.2,5.54,1.03,7.5,1.6,9.77,1.58,1,-99,1.76,0.44,1.35,0.38
591,G332.7156+00.5673,17,0.65,7.8,8.87,0.64,13.73,1.2,13.61,1.5,2,0,1.53,0.2,1.55,0.18
592,G333.1339-00.5557,5,0.6,3.8,8.2,2.19,8.86,1.22,10.85,1.63,1,-99,1.32,0.4,1.08,0.32
593,G333.1622+00.0196,9,0.56,8.5,9.59,1.72,11.83,2.78,14.12,2.17,1,-99,1.47,0.35,1.23,0.36
594,G333.3639-00.3327,22,0.73,5.3,8.34,2.07,10.11,2.39,12.56,1.41,2,0,1.51,0.41,1.21,0.42
595,G333.3665-00.4112,18,0.72,40.6,38.43,2.15,51.84,2.99,56.19,4.99,2,1,1.46,0.15,1.35,0.11
596,G333.4657-00.7549,21,0.81,7.5,9.16,1.54,14.81,2.88,18.11,1.42,2,1,1.98,0.37,1.62,0.42
597,G333.8091-00.4724,10,0.8,6.9,8.81,1.36,11.53,3.52,13.92,1.85,1,-99,1.58,0.32,1.31,0.45
598,G334.0241-00.2693,23,0.91,28,26.35,1.8,39.33,3.56,46.78,4.04,2,0,1.78,0.2,1.49,0.17
599,G334.1632+00.0651,15,0.67,5.1,5.62,1.13,6.74,1.98,11.74,2.53,1,-99,2.09,0.62,1.2,0.43
601,G335.4820-00.5212,7,0.86,3,3.56,0.23,4.11,0.65,7.34,1.35,1,-99,2.06,0.4,1.15,0.2
602,G335.5830+00.9125,17,0.76,3.5,8.35,0.58,11.53,1.21,14.4,0.81,2,0,1.72,0.15,1.38,0.17
603,G335.6551+00.2402,22,1,9.6,12.72,2.79,20.29,5.49,21.37,2.27,2,0,1.68,0.41,1.59,0.56
604,G335.7372-00.1943,20,0.8,13.5,14.05,1.84,20.74,3.22,19.79,1.52,2,0,1.41,0.21,1.48,0.3
606,G336.1937-00.9163,23,0.91,6.1,7.6,0.86,10.18,1.48,10.77,1.61,2,0,1.42,0.27,1.34,0.25
607,G336.2026+00.3853,23,0.7,7.3,9.43,1.32,14.87,3.01,17.76,2.7,1,-99,1.88,0.39,1.58,0.39
608,G336.4707-00.1574,12,0.58,3.4,5.32,1.44,7.04,1.76,11.8,1.63,1,-99,2.22,0.67,1.32,0.49
609,G336.5213+00.3713,19,0.68,4.2,5.58,0.6,8.71,1.25,10.06,1.23,2,0,1.8,0.29,1.56,0.28
610,G336.6959+00.5063,11,0.73,9.6,10.71,1.15,24.32,8.02,35.23,5.66,1,-99,3.29,0.63,2.27,0.79
612,G337.2776-00.2660,21,0.81,10.9,11.48,1.38,21.31,1.64,24.79,1.94,2,1,2.16,0.31,1.86,0.26
613,G337.4526-00.7549,19,0.79,11.5,11.92,2.62,16.19,3.1,20.26,3.53,2,0,1.7,0.48,1.36,0.4
614,G337.7123+00.6861,15,0.53,5,6.29,1.16,7.83,1.99,9.56,1.27,1,-99,1.52,0.35,1.24,0.39
615,G338.8135+00.3974,10,0.7,6.3,8.03,1.24,9.77,0.72,11.98,0.44,1,-99,1.49,0.24,1.22,0.21
616,G338.9100+00.2346,22,0.68,5,7.02,0.5,10.92,0.7,10.19,0.74,2,0,1.45,0.15,1.56,0.15
617,G339.0781+00.3356,23,0.61,7.1,9.87,0.66,10.26,1.11,12.35,0.77,2,1,1.25,0.11,1.04,0.13
618,G339.0941+00.0117,25,0.76,8.7,8.46,0.68,17.03,2.12,18.52,1.54,2,1,2.19,0.25,2.01,0.3
620,G339.8336-00.3418,23,0.74,13.6,16.53,1.53,17,2.46,20.18,2.53,2,0,1.22,0.19,1.03,0.18
621,G339.9911-00.3255,10,0.8,7.3,8.79,0.89,14.89,0.95,17.18,3.99,1,-99,1.95,0.5,1.69,0.2
623,G340.0206-00.5122,11,0.64,6,8.24,1.43,10.36,1.29,11.09,1.24,1,-99,1.35,0.28,1.26,0.27
624,G340.4772-00.1528,34,0.82,18.4,17.03,0.69,21.26,2.67,24.22,2.18,2,0,1.42,0.14,1.25,0.16
625,G340.7642+00.5538,11,0.82,4.2,5.73,0.82,9.28,1.01,9.24,1.33,1,-99,1.61,0.33,1.62,0.29
626,G340.8579-00.8793,15,0.73,13.2,11.69,0.98,15.36,3.55,15.04,2.15,1,-99,1.29,0.21,1.31,0.32
627,G340.9610+00.0372,21,0.62,4.9,5.74,0.45,8.55,1.18,10.58,1.3,2,0,1.84,0.27,1.49,0.24
628,G340.9907-00.8351,11,0.82,5.6,7.78,0.99,9.24,1.28,11.31,2.87,1,-99,1.45,0.41,1.19,0.22
629,G341.0892+00.3898,20,0.8,4.1,7.73,0.84,8.64,1.01,11.31,1.12,2,0,1.46,0.21,1.12,0.18
630,G341.2535-00.0651,20,0.8,10.4,9.23,0.8,12.28,1.43,14.7,1.22,2,0,1.59,0.19,1.33,0.19
631,G341.3576+00.1490,30,0.7,5,8.23,1.26,14.87,1.51,15.93,1.83,2,1,1.94,0.37,1.81,0.33
632,G341.8639-00.0599,17,0.82,12.6,12.89,1.25,17.28,2.57,18.84,1.94,2,1,1.46,0.21,1.34,0.24
633,G342.0482-00.4968,19,0.84,8.9,11.24,1.37,15.39,2.88,15.73,2.16,2,0,1.4,0.26,1.37,0.31
634,G342.3422-00.4456,16,0.94,32,32.61,1.71,42.87,2.49,46.84,3.94,1,-99,1.44,0.14,1.31,0.1
635,G342.5873+00.1600,26,0.88,31,31.69,1.69,47.12,4.75,59.15,4.32,2,0,1.87,0.17,1.49,0.17
636,G342.6947+00.3735,17,0.65,10.5,10.46,0.58,13.34,3.18,13.7,3.67,1,-99,1.31,0.36,1.28,0.31
637,G342.7172-00.4361,20,0.7,5.8,8.29,1.32,10.01,1.38,12.75,0.63,2,1,1.54,0.26,1.21,0.25
638,G342.7479+00.3180,15,0.67,4.7,5.73,1.08,10.63,2.11,12.02,1.8,2,0,2.1,0.5,1.85,0.51
639,G343.2280-00.0569,7,0.86,5.4,9.84,1.21,9.62,1.15,11.91,1.75,1,-99,1.21,0.23,0.98,0.17
640,G343.2499+00.0080,17,0.71,6.7,6.95,0.68,7.62,0.94,11.31,2.08,1,-99,1.63,0.34,1.1,0.17
641,G343.2634+00.0055,34,0.88,7.6,7.52,0.89,11.32,1.67,12.61,1.43,2,0,1.68,0.28,1.5,0.28
642,G343.3639-00.0366,21,1,16.1,19.4,2.06,24.53,1.91,27.06,2.86,2,1,1.39,0.21,1.26,0.17
643,G343.3671-00.2354,10,0.7,5.3,6.49,1.01,10.24,1.3,10.3,0.68,1,-99,1.59,0.27,1.58,0.32
644,G343.4493-00.1531,9,0.56,6,9.13,2.02,14.57,2.53,12.57,0.58,1,-99,1.38,0.31,1.59,0.45
646,G343.9419-00.1440,17,0.71,4.2,6.59,1.18,9.16,1.56,8.94,0.79,2,0,1.36,0.27,1.39,0.34
647,G344.4019-00.7899,19,0.63,9.8,9.25,0.47,11.03,0.63,11.94,1.12,2,0,1.29,0.14,1.19,0.09
648,G344.4658-00.5580,12,0.75,14.8,40.2,4.28,49.76,6.12,42.29,2.7,1,-99,1.05,0.13,1.24,0.2
649,G344.6868-00.0376,19,0.79,4.6,7.25,0.47,11.47,1.26,13.87,1.49,2,1,1.91,0.24,1.58,0.2
650,G345.3932-00.0552,8,0.88,31,61.18,2.22,86.9,5.86,90.98,6.72,1,-99,1.49,0.12,1.42,0.11
651,G345.6893+00.0157,25,0.56,6,8.91,0.87,10.75,1.89,12.53,2.24,2,0,1.41,0.29,1.21,0.24
653,G346.1388-00.2184,15,0.53,1.9,3.91,1.37,7.67,1.95,11.53,2.84,1,-99,2.95,1.26,1.96,0.85
654,G346.2576+00.0235,22,0.91,3.5,4.75,0.6,7.06,0.5,7.01,0.52,2,0,1.47,0.22,1.48,0.22
655,G346.2958+00.0744,19,0.53,3.5,4.94,1.4,7.67,1.64,8.82,1.53,1,-99,1.78,0.59,1.55,0.55
657,G346.3554-00.0225,26,0.85,5.7,7.76,0.41,10.76,1.03,11.88,1.06,2,1,1.53,0.16,1.39,0.15
659,G346.9331-00.5123,23,0.65,7.2,9.68,1.06,13.44,1.41,17.4,1.52,2,0,1.8,0.25,1.39,0.21
660,G347.0881-00.4008,27,0.85,8.5,10.73,1.81,16.95,3.87,19.27,2.48,2,0,1.8,0.38,1.58,0.45
661,G347.1274+00.3027,13,0.54,2.7,4.41,1.02,6.83,2.21,6.86,2.18,1,-99,1.56,0.61,1.55,0.62
663,G347.7334-00.0715,29,0.86,6.7,7.81,0.82,11.41,1.81,12.09,1.3,2,1,1.55,0.23,1.46,0.28
664,G347.8625-00.1941,23,0.57,4.4,6.16,0.79,6.84,0.55,8.16,1,2,0,1.33,0.23,1.11,0.17
665,G348.1651-00.0199,9,0.67,3.6,5.22,0.48,5.77,0.9,5.85,0.52,1,-99,1.12,0.14,1.1,0.2
666,G348.4032-00.5384,18,0.94,5.8,6.19,0.58,8.7,0.85,10.21,0.96,2,0,1.65,0.22,1.41,0.19
667,G348.7967+00.1455,29,0.93,17,16.47,1.43,29.67,2.22,30.31,2.94,2,1,1.84,0.24,1.8,0.21
668,G348.9673+00.3038,13,0.62,4.8,6.21,1.35,7.11,1.5,8.13,1.84,1,-99,1.31,0.41,1.15,0.35
669,G349.0709-00.0730,23,0.61,4.1,6.3,0.92,8.32,1.41,9.57,1.46,2,1,1.52,0.32,1.32,0.3
670,G349.1333-00.0565,17,0.59,4.4,5.92,0.86,11.43,2.09,9.07,2.84,1,-99,1.53,0.53,1.93,0.45
672,G349.3092+00.0660,10,0.9,7.7,8.92,1.87,14.98,3.27,30.7,6.15,1,-99,3.44,1,1.68,0.51
675,G349.8034-00.1782,13,0.92,25.7,25.72,3.51,42.31,4.26,54.66,5.92,1,-99,2.13,0.37,1.64,0.28
676,G349.8858+00.1258,13,0.69,42,40.83,3.23,74.47,8.77,78.17,2.94,2,0,1.91,0.17,1.82,0.26
677,G350.0056-00.4521,19,0.79,41,43.45,5.06,80.55,13.77,82.85,8.11,2,0,1.91,0.29,1.85,0.38
678,G350.0179-00.4474,7,0.71,18.9,18.55,4.38,27.09,7.04,27.5,3.29,1,-99,1.48,0.39,1.46,0.51
680,G350.4685-00.3800,21,0.81,18.3,19.05,1.37,20.59,2.98,26.54,2.6,2,0,1.39,0.17,1.08,0.17
681,G350.6032+01.0332,11,0.73,14.9,15.82,1.86,25.31,3.02,29.2,3.81,1,-99,1.85,0.32,1.6,0.27
683,G350.9956-00.5381,7,0.57,8.3,13.06,0.42,17.94,2.42,16.48,2.05,1,-99,1.26,0.16,1.37,0.19
684,G351.5370+00.6219,26,0.81,11.7,10.73,0.77,15.87,2.46,18.35,1.48,2,1,1.71,0.18,1.48,0.25
685,G351.6532+00.5115,19,0.84,17.7,19.75,1.86,27.25,2.91,28.52,3.25,2,0,1.44,0.21,1.38,0.2
687,G352.0642-00.8984,25,0.68,7.8,9.29,0.71,11.34,1.2,14.17,1.42,2,1,1.53,0.19,1.22,0.16
688,G352.4288-00.0241,7,1,11.9,10.83,0.31,17.33,1.24,22.71,3.62,1,-99,2.1,0.34,1.6,0.12
689,G352.4634+00.0358,24,0.83,7.4,10.28,1.24,12.43,1.67,15.2,2.42,2,0,1.48,0.3,1.21,0.22
690,G353.0423+00.0582,15,0.6,26,26.61,1.16,17.54,3.59,26.92,6.25,1,-99,1.01,0.24,0.66,0.14
692,G353.4162+00.4482,29,0.79,34,32.08,2.09,47.78,3.49,53.11,3.04,2,0,1.66,0.14,1.49,0.15
694,G355.4972-00.7571,14,0.57,5.8,6.56,0.69,7.58,1.38,9.54,1.99,1,-99,1.45,0.34,1.16,0.24
695,G355.6814+00.0167,23,0.83,9,11.93,1.6,15.4,3.26,19.12,1.82,2,0,1.6,0.26,1.29,0.32
696,G355.7982+00.1077,7,1,14.8,14.55,1.48,13.14,6.54,21.21,4.82,1,-99,1.46,0.36,0.9,0.46
697,G356.3273+00.6078,20,0.95,40,39.91,4.37,44.91,6.91,49.31,6.8,2,0,1.24,0.22,1.13,0.21
698,G356.4018-00.1587,14,0.93,11.1,12.56,0.91,14.31,1.43,14.04,0.74,2,0,1.12,0.1,1.14,0.14
699,G356.5905-00.2945,9,0.67,6.8,8.91,1.05,9.37,1.37,9.98,1.45,1,-99,1.12,0.21,1.05,0.2
702,G357.9016+00.5513,24,0.54,6.2,7.61,0.84,13.32,2.03,15.25,1.53,2,0,2,0.3,1.75,0.33
703,G357.9651-00.2206,25,0.84,9.1,8.85,0.86,13.79,1.34,14.06,1.24,2,1,1.59,0.21,1.56,0.21
704,G358.1100-00.3104,22,0.64,9.4,12.37,0.45,13.17,1.24,14.53,2.32,2,0,1.17,0.19,1.06,0.11
705,G359.0835-00.4367,11,0.82,26.9,26.52,1.04,33.03,2.86,42.87,7.08,1,-99,1.62,0.27,1.25,0.12
706,G359.2794+00.5232,11,0.73,5.7,7.37,1.67,10.37,3.26,8.87,1.98,1,-99,1.2,0.38,1.41,0.55
707,G359.4811+00.2780,22,0.82,44,46.73,1.47,101.41,7.96,89.25,14.26,2,0,1.91,0.31,2.17,0.18
709,G359.9536-00.5088,32,0.88,11.2,12.36,1.39,16.08,2.21,18.32,1.5,2,1,1.48,0.21,1.3,0.23
710,MWP2G000.4001-01.28257,10,0.6,4.7,6.13,0.67,8.02,0.51,8.69,1.36,1,-99,1.42,0.27,1.31,0.17
711,MWP2G003.0679-00.09803,7,0.86,9.4,9.55,0.22,14.23,1.42,15.51,2.86,1,-99,1.62,0.3,1.49,0.15
712,MWP2G003.2532-00.2836,38,0.58,14.4,12.36,1.23,20.27,1.59,20.39,2.27,2,0,1.65,0.25,1.64,0.21
715,MWP2G006.5095-00.61345,36,0.86,12.1,11.95,1.16,20.51,1.32,22.49,2.34,2,0,1.88,0.27,1.72,0.2
716,MWP2G007.0532-00.09888,15,0.93,28.7,31.31,0.73,31.26,3.94,33.7,1.6,2,0,1.08,0.06,1,0.13
717,MWP2G007.7756+00.0227,9,0.67,-99,8.23,0.83,9.39,1.61,11.13,1.78,1,-99,1.35,0.26,1.14,0.23
718,MWP2G007.8115-00.61759,32,0.94,18.7,15.09,1.25,26.6,2.47,27.99,2.68,2,0,1.86,0.24,1.76,0.22
719,MWP2G008.5643-00.70088,15,0.73,20.7,18.01,1.65,28.98,1.92,31.93,5.62,1,-99,1.77,0.35,1.61,0.18
721,MWP2G011.8187+00.24083,7,0.57,13.7,24.8,3.26,19.93,5.36,22.73,2.97,1,-99,0.92,0.17,0.8,0.24
723,MWP2G012.0577-00.1190,23,0.57,16,11.39,1.12,23.06,2.32,23.01,2.74,1,-99,2.02,0.31,2.02,0.28
724,MWP2G012.4238+00.58978,10,0.8,19.9,12.85,1.08,19.72,1.13,20.98,1.59,1,-99,1.63,0.18,1.53,0.16
725,MWP2G012.8572-00.73638,25,0.84,4.6,4.4,0.52,6.02,0.76,7.84,1.13,2,0,1.78,0.33,1.37,0.24
726,MWP2G012.8724-00.23427,24,0.67,23.2,16.51,1.68,21.57,3.85,23.49,2.41,2,1,1.42,0.21,1.31,0.27
727,MWP2G017.3172+01.04195,41,0.78,11,9.04,0.55,13.28,0.72,16.49,1.35,2,1,1.82,0.19,1.47,0.12
728,MWP2G018.2342+00.2106,34,0.76,21.9,19.28,1.12,26.18,2.31,27.03,2.47,2,0,1.4,0.15,1.36,0.14
729,MWP2G018.9195+00.3872,11,0.73,7,8.08,1.08,17.38,1.72,12.68,3.45,1,-99,1.57,0.48,2.15,0.36
730,MWP2G019.661-00.2102,19,0.63,84.9,69.74,9.27,118.7,7.37,114.13,13.06,2,0,1.64,0.29,1.7,0.25
731,MWP2G021.2532-00.30407,19,0.79,12.4,11.75,1.35,15.99,1.33,15.12,0.78,2,0,1.29,0.16,1.36,0.19
733,MWP2G021.889-00.3193,18,0.94,28.6,25.9,1.16,36.39,2.35,38.16,2.23,2,0,1.47,0.11,1.41,0.11
734,MWP2G023.5319+00.34786,26,0.62,13.7,12.56,1.13,25.72,4.67,37.14,4.54,2,0,2.96,0.45,2.05,0.41
735,MWP2G023.8545+00.37132,12,0.83,6.5,5.73,0.72,8.52,1.82,10.45,1.81,2,0,1.83,0.39,1.49,0.37
736,MWP2G024.7101-00.03635,14,0.93,24.9,19.69,1.6,28.75,2.55,29.62,4.44,2,0,1.5,0.26,1.46,0.18
738,MWP2G024.9886+00.17181,8,0.75,8.7,9.02,0.82,9.54,1.14,12.56,1.57,1,-99,1.39,0.21,1.06,0.16
739,MWP2G025.0137+00.1429,19,0.58,-99,5.81,0.53,7.05,0.64,7.67,0.54,2,0,1.32,0.15,1.21,0.16
740,MWP2G025.3847-00.33047,15,0.87,22.3,19.5,1.11,32.64,1.44,35.48,2.57,2,0,1.82,0.17,1.67,0.12
741,MWP2G025.5752+00.08881,17,0.82,14.8,14.19,1.03,19.66,2.87,19.77,0.54,2,1,1.39,0.11,1.39,0.23
745,MWP2G029.9724-00.83537,14,0.79,9.5,10.43,0.58,12.83,1.64,12.55,0.8,2,0,1.2,0.1,1.23,0.17
746,MWP2G030.2964-00.57613,25,0.56,5.2,5.06,0.67,6.03,1.32,6.82,1.38,1,-99,1.35,0.33,1.19,0.3
747,MWP2G030.3777-00.25441,19,0.79,73.6,61.08,3.96,93.5,15.32,126.24,14.35,2,0,2.07,0.27,1.53,0.27
748,MWP2G030.6628-00.08784,43,0.91,8.4,9.07,1.04,15.82,1.16,18.94,1.66,2,0,2.09,0.3,1.74,0.24
749,MWP2G031.1311-00.32905,22,0.68,12.9,13.45,0.92,14.24,1.15,15.71,2.07,2,0,1.17,0.17,1.06,0.11
750,MWP2G031.1438-00.87763,37,0.76,12.4,13.94,1.12,16.71,1.2,18.35,2.29,2,0,1.32,0.2,1.2,0.13
751,MWP2G031.3017+00.04473,11,0.64,26.6,19.43,3.31,30.63,4.86,35.98,2.55,1,-99,1.85,0.34,1.58,0.37
753,MWP2G031.8126-00.11991,10,0.7,26.3,23.09,1.82,23.95,3.41,25.9,1.1,1,-99,1.12,0.1,1.04,0.17
754,MWP2G032.5842-00.33049,25,0.84,11.8,10.14,1.43,16.23,2.6,15.59,1.95,2,0,1.54,0.29,1.6,0.34
755,MWP2G032.586+00.00402,14,0.79,10.2,14.26,0.95,14.4,1.35,17.63,1.02,2,1,1.24,0.11,1.01,0.12
756,MWP2G034.3291+00.44774,22,0.59,9.8,12.26,1.38,12.81,2.28,18.03,1.38,2,0,1.47,0.2,1.04,0.22
757,MWP2G036.5047+00.06634,29,0.66,38.5,40.62,6.6,46.1,11.49,51.36,5.11,2,0,1.26,0.24,1.13,0.34
760,MWP2G039.4582-00.38377,18,0.78,4.4,8.9,0.64,11.76,0.78,12.93,0.73,2,1,1.45,0.13,1.32,0.13
761,MWP2G040.2861-00.37125,8,0.63,15.6,9.33,1.39,9.19,2.54,15.37,8.76,1,-99,1.65,0.97,0.99,0.31
763,MWP2G041.8982-00.2143,15,0.8,5,7.74,0.41,16.72,1.08,13.72,1.02,2,1,1.77,0.16,2.16,0.18
764,MWP2G042.3947-00.38528,24,0.63,14,10.98,2.17,16.23,2.5,18.78,3.99,1,-99,1.71,0.5,1.48,0.37
766,MWP2G043.9131-00.80725,13,0.77,3.9,6.17,0.69,6.37,1.32,11.49,1.92,1,-99,1.86,0.38,1.03,0.24
767,MWP2G044.2569+00.10327,13,0.54,22.6,14.1,1.59,18.22,1.72,32.37,3.63,1,-99,2.3,0.37,1.29,0.19
768,MWP2G049.3313+00.52437,14,0.57,5,5.59,1.23,5.71,1.67,7.59,1.56,1,-99,1.36,0.41,1.02,0.37
769,MWP2G049.484-00.54303,20,0.6,27.4,28.82,3.4,28.29,2.75,38.77,4.94,2,0,1.35,0.23,0.98,0.15
770,MWP2G049.8331-00.28853,11,0.64,11.7,10.8,0.83,12.98,1.99,13.98,3.39,1,-99,1.29,0.33,1.2,0.21
771,MWP2G050.0403+00.6012,11,0.73,14.5,14.88,3.08,16.65,2.89,18.95,3.13,1,-99,1.27,0.34,1.12,0.3
772,MWP2G050.1144-00.6573,28,0.64,59.3,58.75,5.42,51.71,5.92,65.07,3.85,2,0,1.11,0.12,0.88,0.13
774,MWP2G051.2749-00.07546,25,0.6,13.1,16.68,1.76,16.01,1.46,22.76,1.42,2,0,1.36,0.17,0.96,0.13
776,MWP2G053.9723+00.0072,16,0.63,15.8,24.15,2.92,21.69,1.72,27.58,4.68,1,-99,1.14,0.24,0.9,0.13
777,MWP2G056.2166+00.72224,13,0.69,6.6,11.42,1.16,11.74,1.42,14.81,1.5,1,-99,1.3,0.19,1.03,0.16
778,MWP2G059.2097+00.1252,24,0.54,20.8,17.65,3.72,21.08,3.64,28.51,6.8,1,-99,1.61,0.51,1.19,0.33
779,MWP2G060.0616-00.1834,23,0.65,20.8,20.13,2.02,19.2,3.29,38,8.63,1,-99,1.89,0.47,0.95,0.19
781,MWP2G063.1322+00.1119,24,0.63,8.7,8.63,1.24,11.82,1.85,14.1,2.1,2,0,1.63,0.34,1.37,0.29
795,MWP2G296.1767+00.01648,31,0.84,7,9.43,1.07,15.52,2.17,19.76,2.31,2,0,2.1,0.34,1.65,0.3
796,MWP2G297.3579-00.23916,20,0.6,5.2,6.55,2.75,8.02,2.28,9.7,1.44,2,0,1.48,0.66,1.22,0.62
797,MWP2G297.8724-00.14101,18,0.83,6.6,6.91,1.21,8.4,2.44,9.86,2.45,1,-99,1.43,0.43,1.21,0.41
798,MWP2G300.1268-00.36311,19,0.95,266.7,247.46,33.48,396.41,58.53,484.79,56.51,2,1,1.96,0.35,1.6,0.32
800,MWP2G301.6308-00.32191,19,0.68,23.1,26.62,1.35,40.62,3.3,43.15,4.85,2,0,1.62,0.2,1.53,0.15
801,MWP2G302.1665+00.22774,15,0.67,18.9,18.03,0.79,22.52,2.21,24.11,1.28,2,0,1.34,0.09,1.25,0.13
802,MWP2G303.8523+00.56876,18,0.89,36.3,36.11,4.55,49.56,5.1,54.55,3.68,2,0,1.51,0.22,1.37,0.22
803,MWP2G303.9316+00.00787,14,0.64,13.7,19.04,2.61,24.47,9.5,31.26,5.29,1,-99,1.64,0.36,1.29,0.53
804,MWP2G304.0484+00.63442,12,0.58,12,12.52,1.33,13,2.11,15.31,2.51,1,-99,1.22,0.24,1.04,0.2
805,MWP2G304.2755+00.39724,20,0.85,9.1,11.18,1.5,14.3,1.35,16.05,2.17,2,0,1.44,0.27,1.28,0.21
806,MWP2G304.4693+00.5074,19,0.79,18.6,17.69,1.52,29.62,3.8,33.02,2.17,2,0,1.87,0.2,1.67,0.26
807,MWP2G305.7386-00.20807,27,0.93,19.3,18.02,1.35,25.25,1.58,28.71,3.18,2,0,1.59,0.21,1.4,0.14
808,MWP2G305.9099+00.98259,14,0.93,10.4,9.73,0.78,14.79,1.43,15.31,1.89,2,0,1.57,0.23,1.52,0.19
809,MWP2G306.9022+00.10052,26,0.62,27,26.52,2.69,33.59,3.71,42.53,5.77,2,1,1.6,0.27,1.27,0.19
810,MWP2G307.1937-00.30154,14,0.79,8.5,10.76,0.61,10.75,1.54,13.43,0.97,2,0,1.25,0.11,1,0.15
811,MWP2G308.1561-00.85429,18,0.56,5,6.79,1.38,8.83,1.28,10.45,1.09,2,0,1.54,0.35,1.3,0.32
812,MWP2G309.2824-00.03512,22,0.95,5.8,10.16,0.86,14.35,1.22,15.12,1.06,2,0,1.49,0.16,1.41,0.17
813,MWP2G310.5189+00.27836,20,0.8,60.9,59.81,3.86,65.76,4.35,71.84,4.49,2,1,1.2,0.11,1.1,0.1
814,MWP2G310.99+00.64092,16,0.69,5.8,5.85,0.45,9.1,0.98,11.08,0.37,2,1,1.89,0.16,1.55,0.21
815,MWP2G311.5565-00.1887,15,0.8,4.7,5.63,0.48,9.8,0.87,9.49,1.31,2,1,1.69,0.27,1.74,0.22
816,MWP2G311.6851-00.3618,20,0.8,9.2,10.52,0.79,14.55,1.52,16.78,1.56,2,0,1.6,0.19,1.38,0.18
817,MWP2G311.7327+00.16938,15,0.73,49.2,50.62,3.47,47.52,8.27,51.25,3.61,2,0,1.01,0.1,0.94,0.18
818,MWP2G312.4653+00.81925,18,1,16.1,14.64,1.96,19.98,3.43,22.98,2.48,2,0,1.57,0.27,1.37,0.3
819,MWP2G313.9051-00.18757,10,0.7,12.2,12.25,2.06,17.76,4.15,15.81,2.33,1,-99,1.29,0.29,1.45,0.42
820,MWP2G314.0494-00.50167,24,0.58,17.8,16.55,2.23,27.92,4.47,31.59,2.89,2,1,1.91,0.31,1.69,0.35
822,MWP2G314.2419-00.00234,23,0.78,84.2,65.46,6.53,83.36,9.55,92.04,10.98,2,1,1.41,0.22,1.27,0.19
823,MWP2G318.3332-00.46556,18,0.78,26.5,26.18,3.22,39.85,7.69,36.9,2.91,2,0,1.41,0.21,1.52,0.35
824,MWP2G319.3834+00.75919,11,0.64,4.5,6.77,1.4,8.44,3.03,8.77,1.85,1,-99,1.3,0.38,1.25,0.52
826,MWP2G324.1411-00.93269,31,0.68,21.5,16.26,3.13,39.26,6.04,52.63,5.93,2,0,3.24,0.72,2.41,0.59
827,MWP2G324.6026+00.85781,22,0.82,16,17.47,1,31.5,1.74,34.82,4.09,2,0,1.99,0.26,1.8,0.14
828,MWP2G324.927-00.27749,29,0.72,6.3,8.21,0.79,9.46,0.73,10.35,1.26,2,1,1.26,0.2,1.15,0.14
829,MWP2G325.0977+00.03478,13,0.85,10.8,11.44,2.75,17.73,1,17.68,2.06,2,1,1.55,0.41,1.55,0.38
830,MWP2G325.229-00.12651,31,0.71,9.1,10.24,1.29,13.63,2.53,15.4,2.56,2,0,1.5,0.31,1.33,0.3
831,MWP2G325.9509-00.00434,30,0.73,15,16.71,1.46,18.69,2.23,20.77,1.45,2,0,1.24,0.14,1.12,0.17
832,MWP2G326.8472-00.08432,7,0.71,30.8,25.71,0.17,31.78,0.67,34.01,3.61,1,-99,1.32,0.14,1.24,0.03
833,MWP2G327.2024-00.6933,18,0.61,19,18.16,1.19,20.55,1.39,24.52,1.32,2,0,1.35,0.11,1.13,0.11
834,MWP2G327.2741-00.14811,15,0.87,6.8,7.06,0.67,8.27,1.79,11,1.98,1,-99,1.56,0.32,1.17,0.28
835,MWP2G327.5423+00.64197,17,0.82,63.6,56.21,3.02,64.69,4.83,62.98,3.54,2,0,1.12,0.09,1.15,0.11
836,MWP2G327.8387-00.13643,18,0.89,13.9,14.17,3.21,15.57,2.18,15.71,1.1,2,0,1.11,0.26,1.1,0.29
837,MWP2G328.0337+00.20388,26,0.88,11.6,11.15,1.98,15.52,2.66,16.35,1.38,2,0,1.47,0.29,1.39,0.34
838,MWP2G328.0451-00.51451,22,0.86,20.7,21.63,0.81,32.14,1.65,32.43,2.89,2,1,1.5,0.15,1.49,0.09
839,MWP2G328.6449+00.66842,18,0.61,26.2,26.18,2.19,22.78,4.49,30.76,2.87,2,1,1.17,0.15,0.87,0.19
841,MWP2G328.8579+00.94202,14,0.79,7.5,8.4,0.79,11.21,1.53,13.04,1.24,1,-99,1.55,0.21,1.34,0.22
842,MWP2G329.1047-00.02363,15,0.93,33.8,30.23,2.78,39.71,2.55,36.72,2.26,2,0,1.21,0.13,1.31,0.15
843,MWP2G329.2379+00.89924,8,0.75,13.5,14.58,1.48,13.82,1.49,16.02,0.69,1,-99,1.1,0.12,0.95,0.14
844,MWP2G329.3803+00.39033,23,0.91,16,14.34,2.14,29.43,3.65,31.13,3.2,2,1,2.17,0.39,2.05,0.4
845,MWP2G329.6269-00.34678,13,0.54,9.7,11.21,1.28,13.38,2.33,13.68,3.45,1,-99,1.22,0.34,1.19,0.25
846,MWP2G330.5093+00.29459,7,0.71,6.7,7.79,1.8,10.36,3,11.51,1.38,1,-99,1.48,0.38,1.33,0.49
849,MWP2G332.5152+00.47029,11,0.64,8.3,10.75,4.72,13.35,4.56,19.56,2.81,1,-99,1.82,0.84,1.24,0.69
850,MWP2G332.9033+00.11195,15,0.67,7.8,9.58,1.93,18.68,4.73,27.64,3.9,2,0,2.89,0.71,1.95,0.63
852,MWP2G333.6263-00.10406,26,1,6.8,7.04,0.44,8.94,0.63,10.08,0.8,2,0,1.43,0.14,1.27,0.12
853,MWP2G333.8588+00.05309,5,0.8,6.2,6.56,0.99,7.48,0.58,11.21,3.29,1,-99,1.71,0.56,1.14,0.19
854,MWP2G334.1414-00.91012,15,0.87,11.3,11.21,0.57,14.9,1.24,16.96,0.84,1,-99,1.51,0.11,1.33,0.13
855,MWP2G334.5666+00.49518,9,0.67,43.6,48.74,1.88,54.43,13.45,53.82,6.11,1,-99,1.1,0.13,1.12,0.28
856,MWP2G334.6041-01.00867,28,0.68,7.3,7.8,0.72,10.25,1.11,11.27,1.45,2,1,1.44,0.23,1.31,0.19
857,MWP2G335.5162-01.03385,28,0.71,11.1,8.71,1.13,20.48,2.12,21.91,2.09,2,1,2.51,0.4,2.35,0.39
858,MWP2G336.4396-00.06768,28,0.64,10.2,10.75,0.83,12.02,1.88,14.14,1.21,2,0,1.31,0.15,1.12,0.2
859,MWP2G336.6091-00.41153,16,0.88,12.8,11.35,0.37,10.63,0.73,12.12,0.95,2,0,1.07,0.09,0.94,0.07
860,MWP2G336.7952+00.12367,35,0.86,15.9,17.1,0.85,18.55,1.67,18.41,1.29,2,0,1.08,0.09,1.08,0.11
861,MWP2G336.9225+00.05767,24,0.79,7.9,10.23,1.2,16.61,3.24,17.15,2.25,2,0,1.68,0.3,1.62,0.37
862,MWP2G338.2791-00.01416,22,0.86,12.3,12,1.07,18.63,1.38,20.92,1.36,2,1,1.74,0.19,1.55,0.18
863,MWP2G339.14-00.37772,30,0.93,42.7,32.76,3.53,60.08,8.14,59.48,7.46,2,0,1.82,0.3,1.83,0.32
864,MWP2G339.4293+00.26921,22,0.73,14.2,14.2,0.64,16.81,1.29,19.73,1.35,2,0,1.39,0.11,1.18,0.11
865,MWP2G339.5399+00.96155,15,0.6,34.5,32.91,11.56,32.03,10.62,39.66,6.27,1,-99,1.21,0.46,0.97,0.47
866,MWP2G339.9342-00.02144,20,0.7,20.8,23.81,1.12,21.51,2.15,22.53,2.06,2,0,0.95,0.1,0.9,0.1
867,MWP2G340.2997+00.05216,26,0.62,7.3,9.55,1.24,11.4,2.23,11.53,1.36,2,0,1.21,0.21,1.19,0.28
868,MWP2G341.113-00.18684,19,0.84,30.6,30.67,1.28,51.12,3.12,58.04,4.15,2,0,1.89,0.16,1.67,0.12
869,MWP2G341.2717-00.35312,15,0.8,16.4,18.51,2.54,25.11,4.54,30.75,2.47,1,-99,1.66,0.26,1.36,0.31
870,MWP2G341.8004-00.43428,9,0.56,5.5,7.65,0.97,8.87,1.2,8.32,0.37,1,-99,1.09,0.15,1.16,0.22
871,MWP2G343.8586-00.21972,32,0.94,13.2,12.91,1.3,17.55,2.34,18.35,1.2,2,0,1.42,0.17,1.36,0.23
872,MWP2G344.3686-00.25591,23,0.7,21.7,28.01,2.56,27.76,3.24,32.07,1.95,2,1,1.14,0.13,0.99,0.15
873,MWP2G344.4697+00.22829,13,0.77,5.9,5.79,0.82,9.62,1.12,7.25,1.5,1,-99,1.25,0.31,1.66,0.31
874,MWP2G344.5288-00.29335,20,0.85,20,20.9,1.33,23.3,4.03,24.57,2.59,2,0,1.18,0.14,1.12,0.21
877,MWP2G347.5632-00.34509,19,0.95,19.8,19,0.98,22.81,1.82,24.53,0.48,2,0,1.29,0.07,1.2,0.11
878,MWP2G347.901+00.01631,7,0.71,12.9,13.18,0.86,15.13,7.31,19.45,4.22,1,-99,1.48,0.33,1.15,0.56
879,MWP2G348.2233+00.46284,10,1,23,22.39,1.57,36.3,2.11,41,3.12,1,-99,1.83,0.19,1.62,0.15
880,MWP2G348.5616-00.93278,28,0.71,5.4,5.91,1.3,7.77,1.9,7.74,1.25,2,0,1.31,0.36,1.31,0.43
881,MWP2G351.4935-00.34972,25,0.8,24.9,20.16,1.7,21.73,2.77,23.67,2.09,2,0,1.17,0.14,1.08,0.16
882,MWP2G351.7467+01.10359,13,0.85,16.2,11.9,1.65,28.57,2.7,21.68,3.12,2,0,1.82,0.36,2.4,0.4
883,MWP2G352.5478-00.52295,14,0.79,15.2,17.35,2.49,21.91,2.12,24.89,1.51,2,0,1.43,0.22,1.26,0.22
884,MWP2G352.5611+00.01887,27,0.81,11.8,13.51,1.41,17.16,2.43,17.85,1.51,2,0,1.32,0.18,1.27,0.22
885,MWP2G352.7643+00.32661,32,0.63,13.3,11.24,0.72,19.13,2.64,21.45,2.75,2,0,1.91,0.27,1.7,0.26
887,MWP2G353.3026+00.08096,32,0.69,50.8,56.63,4.9,87.93,13.42,79.71,7.86,2,0,1.41,0.18,1.55,0.27
888,MWP2G353.4625-00.13107,27,0.59,26.4,26.46,2.6,27.17,2.64,28.56,2.01,2,0,1.08,0.13,1.03,0.14
890,MWP2G354.5515-00.3302,25,0.68,22.5,22.3,2.83,37.75,3.97,47.86,6.09,2,0,2.15,0.39,1.69,0.28
891,MWP2G355.4934+00.06431,9,0.78,5.4,9.98,1.07,12.7,1.23,12.83,0.86,1,-99,1.29,0.16,1.27,0.18
892,MWP2G355.9065+01.59613,25,0.6,47.5,45.14,4.36,57.54,6.72,55.47,6.6,2,1,1.23,0.19,1.27,0.19
893,MWP2G356.1698+00.62952,7,0.71,6.2,8.61,0.52,9.42,1.18,12.08,1.34,1,-99,1.4,0.18,1.1,0.15
894,MWP2G358.2886-00.09846,25,0.68,20.5,19.33,1.6,25.02,2.24,24.36,2.15,2,0,1.26,0.15,1.29,0.16
895,MWP2G358.5211+00.89853,30,0.97,16.5,18.15,0.98,24.58,0.95,24.13,1.44,2,0,1.33,0.11,1.35,0.09
896,MWP2G359.6735-00.25096,12,0.92,54.6,54.4,4.21,55.98,1.46,65.59,1.56,2,0,1.21,0.1,1.03,0.08


==> measurements_by_username.csv <==
Username,# measurements
arosenthal33,364
Dthope,361
Will5221,361
sandrews82,360
evelynnp,234
JJUEOM08,189
Griffin3m,162
NoahScaletta,154
beduron,146
ThallisUW,146
mellyyy,144
fsalazar1,139
CactusCosta,131
Samantha.m,130
aafabunmi,129
Cole.deMoet,128
JRORTON4,124
rcshaffer,120
Wendy0309,118
TrinitiyC,117
Tonyyyy,115
VincentNgo,115
marisam116,113
antoniocguido,111
miap13,111
TravisLara,110
aatossounian,109
casoto104,108
JasmineCatalan,108
salene_t,108
calistabwong,107
amberm1230,106
Johnnie_R,106
quoeten,104
suntea7,102
elridgeway,101
Gjjones,101
Rbeardmore,101
sadieosullivan,101
tton24,101
jxnavarro,99
benfromson,98
chris.talamantez,97
AdrianPak,96
arocha17,96
averyhawkinscpp,96
bchorne,96
atshoaf,94
MoralesEmmanuel,94
sgjow,93
sophiaparis,92
amberyagi,91
Evayakone,90
RanCan,90
douglasm16,89
kagraves,89
francegarcia,88
aspenf,87
etp0043,87
Daniel_Nithish,86
harum.ahmed,86
bellapje,85
ishashah04,85
ShamP12,85
diomaro,84
edgarvelazquez314,84
JoshWho,84
Jobadabadoo,83
NicGuz13,82
sherlockbonds,82
TusharMasti,82
ValGomez,82
guadalupecarrillo,81
KendraHamilton,81
Seanova,81
AraHerrera,80
Bo0f,80
FabianG125,80
gracemoua,80
Jacob1002,80
MAndersonValencia,80
mcaradonna,80
Alejandro419,79
DaBarragan,79
Noah9559,79
kuragepurin,78
OSean,78
povich,78
AngelicaW,77
beamerjack,77
savannahmercado68,77
cgarcia09,76
SweetLemonBeans,76
Brandon.rscpp,75
stikkymartin,75
Mattliluke3,74
bhsiaofrates,73
ccalvin,73
Dominick1,73
eronvalle,72
mariiivera,72
federico_parres,70
VaibhavDh,68
floresisario,67
Jefrancia,67
Juiceable,67
bloOkjsfjksbdf,66
btgarcia,66
moniquedelt,65
TommyYao,65
Kayaa,64
MicahChordley,63
JakeMcgrath,62
Johnnyliang,62
mylaserrano,62
GavinJimenez,61
JoseLGarcia,61
James_McMahon,60
jvalia,60
HaiderR,59
jbillings33,59
Margoncovka,59
Melii,59
NoahP1209,59
rachelse0,59
henry002,58
Jlcardoza,58
ryanjkenney,58
BlooBarry,57
ddcannata,57
karun,57
Leslielor,57
samwillkarl,57
SilasW,57
adtorres1,56
Bgutierrez,56
EAONWAEZE,56
FadyNaguib,56
imprieto,56
isabelle.prittie,56
jmmurcia,56
smcnally_,56
_ian_,55
deinaherrera,55
mariaserrano,55
Staceymedina,55
dtorres2412,54
evanliang1314,54
Kyla_Rose,54
Uoppiu,54
Aisliing,53
Chino_3153,53
cknizewski,53
DanielP1536,53
Faraday001,53
gaguilarflores,53
geno159200,53
Markoosy,53
nilanka.desilva,53
npascual,53
roberto.terrones,53
samhougham,53
Cpbarry,52
cqle,52
Jess.porras,52
jredman,52
Kendalla,52
LB00,52
mejicanos1214,52
aaantiqueee,51
BrianRM13,51
EdisonWang,51
jigglebuddy,51
jordanables,51
Matt_Roberts,51
paigefairbairn,51
subney,51
curtisseechan,50
DanieGoddard,50
jarangel,50
Jonathan_Lopez,50
Knclyde,50
K-Rex820,50
nataliaaaguzman,50
omologato,50
srminter,50
gwzin,49
icedchai,49
mathiasacpp,49
PhoenixGuevara,49
Seungwonpark,49
DanielleM1,48
sammaciass_,48
SiennaSisavath,48
JojoMcSmojo,47
ndominguez,47
xxxibgdrgn,47
Zpacheco,47
Cindyled,46
julio_moreno,45
NessaH,45
Alexandra222,44
BradPi,43
Chriszly,43
fvsalce,43
JDM1025,41
gpena333,40
Mardel2315,40
tquevedo,40
Jbenjamin7,38
Njhoran,37
xanderl03,37
ljurado,36
cydcann03,35
katie222,35
joshuajmenjivar,33
ramonaguilar,32
MinaThor,31
Abadlawman,30
btsnyder,30
lilmoggo,29
lukeeg,26
gbpckr89,23
melodyneu,23
luisl1,13
Raykim1579,12
Valentinog,12
Aidenv22,11
josepham97,11
itzisai,10
saray24,8
TheForkofDestiny,6
ElAlaniz,4
artrejo,3
EllieAlaniz,3
drpurvisphysics,1
jackkhumphrey,1
TroyNicola56,1
XINYIWANG,1
Not logged in,432

